Collecting and Presenting Reproducible Intranode Stencil Performance: INSPECT

Stencil algorithms have been receiving considerable interest in HPC research for decades. The techniques used to approach multi-core stencil performance modeling and engineering span basic runtime measurements, elaborate performance models, detailed hardware counter analysis, and thorough scaling behavior evaluation. Due to the plurality of approaches and stencil patterns, we set out to develop a generalizable methodology for reproducible measurements accompanied by state-of-the-art performance models. Our open-source toolchain, and collected results are publicly available in the "Intranode Stencil Performance Evaluation Collection" (INSPECT). We present the underlying methodologies, models and tools involved in gathering and documenting the performance behavior of a collection of typical stencil patterns across multiple architectures and hardware configuration options. Our aim is to endow performance-aware application developers with reproducible baseline performance data and validated models to initiate a well-defined process of performance assessment and optimization.

==> Plots/3D-1r-hetero-box-const-double-BDW.csv <==
N^3,Roofline CS GFLOPs,Roofline CS MLUPs,Roofline CS cycl,Roofline CS Arithmetic Intensity,Roofline LC GFLOPs,Roofline LC MLUPs,Roofline LC cycl,Roofline LC Arithmetic Intensity,Roofline ECM MLUPs,Benchmark MLUPs,ECM CS Tol,ECM CS Tnol,ECM CS Tl1l2,ECM CS Tl2l3,ECM CS Tl3mem,ECM CS cycl,ECM LC Tol,ECM LC Tnol,ECM LC Tl1l2,ECM LC Tl2l3,ECM LC Tl3mem,ECM LC cycl,Benchmark cycl,Benchmark Pheno Tol,Benchmark Pheno Tnol,Benchmark Pheno Tl1l2,Benchmark Pheno Tl2l3,Benchmark Pheno Tl3mem,Benchmark Transfer L1L2 load,Benchmark Transfer L1L2 evict,Benchmark Transfer L1L2 total,Benchmark Transfer L2L3 load,Benchmark Transfer L2L3 evict,Benchmark Transfer L2L3 total,Benchmark Transfer L3MEM load,Benchmark Transfer L3MEM evict,Benchmark Transfer L3MEM total,CS Transfer L1L2 load,CS Transfer L1L2 evict,CS Transfer L1L2 total,CS Transfer L2L3 load,CS Transfer L2L3 evict,CS Transfer L2L3 total,CS Transfer L3MEM load,CS Transfer L3MEM evict,CS Transfer L3MEM total,LC Transfer L1L2 load,LC Transfer L1L2 evict,LC Transfer L1L2 total,LC Transfer L2L3 load,LC Transfer L2L3 evict,LC Transfer L2L3 total,LC Transfer L3MEM load,LC Transfer L3MEM evict,LC Transfer L3MEM total
10,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,416.68,176.67,44.1,44,0,0,0,44.1,44.1,44,0,0,0,44.1,104.15,47.3,64.1,0,0,0.1,0,0,0,0,0,0,0.16,0.08,0.24,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
20,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,367.52,162.59,44.1,44,7.2,0,0,51.2,44.1,44,6,0,0,50,113.17,56.9,68.6,7.2,0,0.1,19.76,8.88,28.64,0,0,0,0.16,0.08,0.24,19.87,9,28.87,0,0,0,0,0,0,16,8,24,0,0,0,0,0,0
30,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,328.14,195.99,44.1,44,6.8,6.8,0,57.5,44.1,44,6,6,0,56,93.88,41.4,48.8,8.3,6.2,0.1,24.56,8.64,33.2,17.12,7.68,24.8,0.08,0.08,0.16,18.5,8.62,27.12,18.5,8.62,27.12,0,0,0,16,8,24,16,8,24,0,0,0
40,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,306.26,171.49,44.1,44,10.9,6.5,0,61.4,44.1,44,10,6,0,60,107.3,47.7,55.1,10.9,6.7,0.1,35.04,8.48,43.52,18.32,8.48,26.8,0.08,0.08,0.16,35,8.37,43.37,17.75,8.37,26.12,0,0,0,32,8,40,16,8,24,0,0,0
50,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,306.26,198.32,44.1,44,10.7,6.5,0,61.1,44.1,44,10,6,0,60,92.78,41,46.4,10.7,6.6,0.1,34.4,8.4,42.8,18,8.32,26.32,0.08,0.08,0.16,34.37,8.37,42.74,17.5,8.37,25.87,0,0,0,32,8,40,16,8,24,0,0,0
60,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,306.26,185.91,44.1,44,10.6,6.4,0,61,44.1,44,10,6,0,60,98.97,45.4,50.9,10.6,6.5,0.1,34.16,8.24,42.4,17.92,8.24,26.16,0.08,0.08,0.16,34,8.25,42.25,17.37,8.25,25.62,0,0,0,32,8,40,16,8,24,0,0,0
70,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,306.26,201.94,44.1,44,10.5,6.4,0,60.9,44.1,44,10,6,0,60,91.12,41.2,45.4,10.5,6.9,0.1,33.68,8.24,41.92,19.36,8.24,27.6,0.08,0.08,0.16,33.62,8.25,41.87,17.5,8.25,25.75,0,0,0,32,8,40,16,8,24,0,0,0
80,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,306.26,187.21,44.1,44,10.4,6.5,0,60.9,44.1,44,10,6,0,60,98.29,44.1,48.9,10.7,7.7,0.1,34.56,8.24,42.8,22.48,8.24,30.72,0.08,0.08,0.16,33.5,8.25,41.75,17.62,8.25,25.87,0,0,0,32,8,40,16,8,24,0,0,0
90,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,306.26,172.8,44.1,44,10.4,6.5,0,60.9,44.1,44,10,6,0,60,106.48,39.5,44.8,10.4,8.6,0.1,33.44,8.16,41.6,26.4,8.16,34.56,0.16,0.08,0.24,33.25,8.25,41.5,17.87,8.25,26.12,0,0,0,32,8,40,16,8,24,0,0,0
100,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,287.12,193.57,44.1,44,10.3,10.3,0,64.6,44.1,44,10,10,0,64,95.06,43.6,47.7,10.4,9.5,0.6,33.28,8.16,41.44,29.68,8.16,37.84,0.64,0.4,1.04,33.12,8.12,41.24,32.87,8.12,40.99,0,0,0,32,8,40,32,8,40,0,0,0
110,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,287.12,202.46,44.1,44,10.3,10.3,0,64.6,44.1,44,10,10,0,64,90.88,41.2,44.5,10.3,10,3,33.12,8.16,41.28,32,8.08,40.08,3.12,2.08,5.2,33.12,8.12,41.24,33.12,8.12,41.24,0,0,0,32,8,40,32,8,40,0,0,0
120,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,190.85,44.1,44,10.3,10.3,14.4,79,44.1,44,10,10,14.1,78.1,96.41,43,46.9,10.3,10.2,8.9,33.12,8.16,41.28,32.8,8.16,40.96,9.44,5.68,15.12,33,8.12,41.12,33,8.12,41.12,16.37,8.12,24.49,32,8,40,32,8,40,16,8,24
130,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,168.58,44.1,44,10.3,10.3,14.4,78.9,44.1,44,10,10,14.1,78.1,109.15,40.1,44.3,10.3,10.3,13.2,33.2,8.16,41.36,32.96,8.08,41.04,14.72,7.76,22.48,32.87,8.12,40.99,32.87,8.12,40.99,16.37,8.12,24.49,32,8,40,32,8,40,16,8,24
140,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,172.19,44.1,44,10.2,10.2,14.4,78.8,44.1,44,10,10,14.1,78.1,106.86,42.8,46.3,10.3,10.3,14.4,33.04,8.16,41.2,32.96,8.08,41.04,16.4,8.16,24.56,32.75,8.12,40.87,32.75,8.12,40.87,16.37,8.12,24.49,32,8,40,32,8,40,16,8,24
150,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,199.74,44.1,44,10.2,10.2,14.2,78.7,44.1,44,10,10,14.1,78.1,92.12,41.1,44.1,10.5,10.2,14.6,33.84,8.08,41.92,32.88,8.08,40.96,16.64,8.16,24.8,32.75,8.12,40.87,32.75,8.12,40.87,16.37,8,24.37,32,8,40,32,8,40,16,8,24
160,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,185.31,44.1,44,10.2,10.2,14.3,78.7,44.1,44,10,10,14.1,78.1,99.29,42.2,45.9,10.8,10.3,14.6,35.2,8.16,43.36,32.96,8.08,41.04,16.64,8.16,24.8,32.75,8.12,40.87,32.75,8.12,40.87,16.25,8.12,24.37,32,8,40,32,8,40,16,8,24
170,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,201.87,44.1,44,10.2,10.2,14.3,78.7,44.1,44,10,10,14.1,78.1,91.15,40.9,44,10.2,10.2,14.5,32.88,8.08,40.96,32.8,8.08,40.88,16.64,8.16,24.8,32.75,8.12,40.87,32.75,8.12,40.87,16.25,8.12,24.37,32,8,40,32,8,40,16,8,24
180,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,196.6,44.1,44,10.2,10.2,14.3,78.6,44.1,44,10,10,14.1,78.1,93.59,42.3,45.6,10.2,10.2,14.5,32.88,8.08,40.96,32.8,8.08,40.88,16.56,8.16,24.72,32.62,8.12,40.74,32.62,8.12,40.74,16.25,8.12,24.37,32,8,40,32,8,40,16,8,24
190,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,202.47,44.1,44,10.2,10.2,14.3,78.7,44.1,44,10,10,14.1,78.1,90.88,41,43.9,10.2,10.2,14.5,32.8,8.08,40.88,32.8,8.08,40.88,16.56,8.16,24.72,32.62,8.12,40.74,32.62,8.12,40.74,16.25,8.12,24.37,32,8,40,32,8,40,16,8,24
200,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,195.98,44.1,44,10.2,10.2,14.3,78.6,44.1,44,10,10,14.1,78.1,93.89,42.1,45.3,10.5,10.2,14.5,34,8.16,42.16,32.72,8.08,40.8,16.56,8.16,24.72,32.62,8.12,40.74,32.62,8.12,40.74,16.25,8.12,24.37,32,8,40,32,8,40,16,8,24
210,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,202.38,44.1,44,10.1,10.1,14.1,78.4,44.1,44,10,10,14.1,78.1,90.92,40.8,43.8,10.3,10.2,14.5,32.96,8.08,41.04,32.64,8.08,40.72,16.56,8.16,24.72,32.5,8.12,40.62,32.5,8.12,40.62,16.25,7.87,24.12,32,8,40,32,8,40,16,8,24
220,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,197.17,44.1,44,10.1,10.1,14.3,78.5,44.1,44,10,10,14.1,78.1,93.32,42,45.1,10.7,10.2,14.5,34.32,8.48,42.8,32.64,8.08,40.72,16.48,8.16,24.64,32.5,8.12,40.62,32.5,8.12,40.62,16.25,8.12,24.37,32,8,40,32,8,40,16,8,24
230,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,202.43,44.1,44,10.1,10.1,14.2,78.5,44.1,44,10,10,14.1,78.1,90.9,41.1,43.7,10.7,10.2,14.4,34.72,8.08,42.8,32.56,8.08,40.64,16.48,8.08,24.56,32.5,8.12,40.62,32.5,8.12,40.62,16.25,8.12,24.37,32,8,40,32,8,40,16,8,24
240,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,189.08,44.1,44,10.1,10.1,14.2,78.5,44.1,44,10,10,14.1,78.1,97.31,41.9,44.9,10.6,10.2,14.4,34,8.32,42.32,32.56,8.08,40.64,16.48,8.08,24.56,32.5,8.12,40.62,32.5,8.12,40.62,16.25,8,24.25,32,8,40,32,8,40,16,8,24
250,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,203.04,44.1,44,10.1,10.1,14.2,78.5,44.1,44,10,10,14.1,78.1,90.62,40.9,43.6,10.5,10.2,14.4,33.92,8.08,42,32.56,8.08,40.64,16.48,8.08,24.56,32.5,8.12,40.62,32.5,8.12,40.62,16.25,8,24.25,32,8,40,32,8,40,16,8,24
260,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,199.21,44.1,44,10.1,10.1,14.2,78.5,44.1,44,10,10,14.1,78.1,92.37,41.9,44.8,10.5,10.2,14.4,34.08,8.08,42.16,32.64,8.08,40.72,16.48,8.08,24.56,32.5,8.12,40.62,32.5,8.12,40.62,16.25,8.12,24.37,32,8,40,32,8,40,16,8,24
270,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,202.69,44.1,44,10.1,10.1,14.2,78.4,44.1,44,10,10,14.1,78.1,90.78,41.1,43.6,11.9,10.2,14.4,39.52,8.08,47.6,32.56,8.08,40.64,16.48,8.08,24.56,32.37,8,40.37,32.37,8,40.37,16.12,8,24.12,32,8,40,32,8,40,16,8,24
280,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,197.46,44.1,44,10.1,10.1,14.2,78.4,44.1,44,10,10,14.1,78.1,93.18,41.7,44.6,10.8,10.2,14.4,35.2,8.08,43.28,32.56,8.08,40.64,16.48,8.08,24.56,32.37,8,40.37,32.37,8,40.37,16.12,8,24.12,32,8,40,32,8,40,16,8,24
290,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,202.45,44.1,44,10.1,10.1,14.2,78.4,44.1,44,10,10,14.1,78.1,90.89,40.8,43.6,12.7,10.1,14.4,42.56,8.08,50.64,32.48,8.08,40.56,16.48,8.08,24.56,32.37,8,40.37,32.37,8,40.37,16.12,8,24.12,32,8,40,32,8,40,16,8,24
300,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,198.81,44.1,44,10.1,10.1,14.2,78.4,44.1,44,10,10,14.1,78.1,92.55,41.8,44.5,11.8,10.2,14.4,39.12,8.08,47.2,32.56,8.08,40.64,16.56,8.08,24.64,32.37,8,40.37,32.37,8,40.37,16.12,8,24.12,32,8,40,32,8,40,16,8,24
310,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,201.39,44.1,44,10.1,10.1,14.2,78.4,44.1,44,10,10,14.1,78.1,91.37,41.1,43.5,11.7,10.1,14.4,38.8,8.16,46.96,32.48,8.08,40.56,16.48,8.08,24.56,32.37,8,40.37,32.37,8,40.37,16.12,8,24.12,32,8,40,32,8,40,16,8,24
320,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,189.01,44.1,44,10.1,10.1,14.2,78.4,44.1,44,10,10,14.1,78.1,97.35,41.2,44.4,11.3,10.1,14.5,36.96,8.16,45.12,32.56,8.08,40.64,16.56,8.08,24.64,32.37,8,40.37,32.37,8,40.37,16.12,8,24.12,32,8,40,32,8,40,16,8,24
330,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,201.16,44.1,44,10.1,10.1,14.2,78.4,44.1,44,10,10,14.1,78.1,91.47,40.8,43.5,11.7,10.1,14.5,38.48,8.24,46.72,32.48,8.08,40.56,16.56,8.08,24.64,32.37,8,40.37,32.37,8,40.37,16.12,8,24.12,32,8,40,32,8,40,16,8,24
340,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,198.51,44.1,44,10.1,10.1,14.3,78.5,44.1,44,10,10,14.1,78.1,92.69,41.6,44.4,12.4,10.1,14.5,41.6,8.16,49.76,32.56,8,40.56,16.64,8.08,24.72,32.37,8,40.37,32.37,8,40.37,16.12,8.12,24.24,32,8,40,32,8,40,16,8,24
350,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,201.97,44.1,44,10.1,10.1,14.2,78.3,44.1,44,10,10,14.1,78.1,91.1,41.1,43.5,12.5,10.1,14.5,41.76,8.16,49.92,32.4,8,40.4,16.64,8.08,24.72,32.12,8,40.12,32.12,8,40.12,16.12,8.12,24.24,32,8,40,32,8,40,16,8,24
360,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,197.38,44.1,44,10.1,10.1,14.2,78.4,44.1,44,10,10,14.1,78.1,93.22,41.5,44.3,12.8,10.1,14.5,42.96,8.32,51.28,32.4,8,40.4,16.72,8.08,24.8,32.37,8,40.37,32.37,8,40.37,16.12,8.12,24.24,32,8,40,32,8,40,16,8,24
370,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,201.23,44.1,44,10.1,10.1,14.3,78.5,44.1,44,10,10,14.1,78.1,91.44,40.8,43.4,12.9,10.1,14.6,43.52,8.24,51.76,32.4,8.08,40.48,16.8,8.08,24.88,32.37,8,40.37,32.37,8,40.37,16.12,8.25,24.37,32,8,40,32,8,40,16,8,24
380,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,198.05,44.1,44,10.1,10.1,14.2,78.4,44.1,44,10,10,14.1,78.1,92.91,41.5,44.2,12.5,10.1,14.6,41.92,8.24,50.16,32.4,8,40.4,16.8,8.08,24.88,32.37,8,40.37,32.37,8,40.37,16.12,8,24.12,32,8,40,32,8,40,16,8,24
390,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,199.74,44.1,44,10.1,10.1,14.2,78.4,44.1,44,10,10,14.1,78.1,92.12,41.1,43.4,13,10.1,14.7,43.68,8.32,52,32.4,8,40.4,16.88,8.08,24.96,32.37,8,40.37,32.37,8,40.37,16.12,8.12,24.24,32,8,40,32,8,40,16,8,24
400,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,22.11,417.16,44.107776392751,,235.28,195.99,44.1,44,10.1,10.1,14.2,78.3,44.1,44,10,10,14.1,78.1,93.88,41.5,44.2,15.6,10.1,14.7,53.84,8.4,62.24,32.4,8,40.4,16.96,8.08,25.04,32.12,8,40.12,32.12,8,40.12,16.12,8,24.12,32,8,40,32,8,40,16,8,24
410,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,21.82,411.69,44.6938230221769,0.6,203.95,199.57,44.1,44,10.1,10.1,14.2,78.4,44.1,44,22,10,14.1,90.1,92.2,40.8,43.4,14.9,10.1,14.7,50.96,8.48,59.44,32.4,8,40.4,17.04,8.08,25.12,32.37,8,40.37,32.37,8,40.37,16.12,8,24.12,80,8,88,32,8,40,16,8,24
420,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,21.82,411.69,44.6938230221769,0.6,203.95,196.99,44.1,44,12.1,10,14.2,80.3,44.1,44,22,10,14.1,90.1,93.4,41.6,44.1,16.2,10.1,14.8,56.4,8.48,64.88,32.4,8,40.4,17.12,8.08,25.2,40.25,8,48.25,32.12,8,40.12,16.12,8.12,24.24,80,8,88,32,8,40,16,8,24
430,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,21.82,411.69,44.6938230221769,0.6,203.95,198.59,44.1,44,10,10,14.2,78.3,44.1,44,22,10,14.1,90.1,92.65,41.1,43.4,13.1,10.1,14.8,44.08,8.4,52.48,32.4,8,40.4,17.2,8.08,25.28,32.12,8,40.12,32.12,8,40.12,16.12,8.25,24.37,80,8,88,32,8,40,16,8,24
440,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,21.82,411.69,44.6938230221769,0.6,203.95,171.64,44.1,44,10.1,10.1,14.2,78.4,44.1,44,22,10,14.1,90.1,107.2,41.1,44,12.2,10.1,15,40.4,8.48,48.88,32.4,8,40.4,17.52,8.08,25.6,32.37,8,40.37,32.37,8,40.37,16.12,8.12,24.24,80,8,88,32,8,40,16,8,24
450,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,21.82,411.69,44.6938230221769,0.6,203.95,200.23,44.1,44,14.1,10.1,14.2,82.4,44.1,44,22,10,14.1,90.1,91.9,40.8,43.4,15.7,10.1,14.8,54.16,8.48,62.64,32.4,8,40.4,17.04,8.08,25.12,48.37,8,56.37,32.37,8,40.37,16.12,8.12,24.24,80,8,88,32,8,40,16,8,24
460,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,21.82,411.69,44.6938230221769,0.6,203.95,197.08,44.1,44,20.1,10.1,14.3,88.5,44.1,44,22,10,14.1,90.1,93.36,41.4,44,21.4,10.1,14.8,77.2,8.48,85.68,32.4,8,40.4,17.12,8.08,25.2,72.37,8,80.37,32.37,8,40.37,16.12,8.12,24.24,80,8,88,32,8,40,16,8,24
470,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,21.82,411.69,44.6938230221769,0.6,203.95,198.55,44.1,44,18.1,10.1,14.3,86.5,44.1,44,22,10,14.1,90.1,92.67,41,43.3,18.3,10.1,14.9,64.64,8.4,73.04,32.32,8,40.32,17.28,8.08,25.36,64.37,8,72.37,32.37,8,40.37,16.12,8.25,24.37,80,8,88,32,8,40,16,8,24
480,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,21.82,411.69,44.6938230221769,0.6,203.95,188.69,44.1,44,10,10,14.2,78.2,44.1,44,22,10,14.1,90.1,97.52,41,44,11.6,10.1,15,38,8.24,46.24,32.4,8,40.4,17.44,8.08,25.52,32.12,8,40.12,32.12,8,40.12,16.12,8.12,24.24,80,8,88,32,8,40,16,8,24
490,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,21.82,411.69,44.6938230221769,0.6,203.95,176.39,44.1,44,14.1,10,14.1,82.2,44.1,44,22,10,14.1,90.1,104.32,41.4,43.3,16.2,10.1,15,56.16,8.64,64.8,32.32,8,40.32,17.52,8.08,25.6,48.25,8,56.25,32.12,8,40.12,16.12,8,24.12,80,8,88,32,8,40,16,8,24
500,21.74,410.18,44.8583548685943,0.6,21.82,411.69,44.6938230221769,0.6,203.95,196.57,44.1,44,22.1,10.1,14.3,90.5,44.1,44,22,10,14.1,90.1,93.6,41.6,43.9,16.6,10.1,15.1,58.08,8.4,66.48,32.32,8,40.32,17.6,8.08,25.68,80.37,8,88.37,32.37,8,40.37,16.12,8.25,24.37,80,8,88,32,8,40,16,8,24
510,22.11,417.16,44.107776392751,CPU bound. 22.11 GFLOP/s due to CPU bottleneck,21.82,411.69,44.6938230221769,0.6,203.95,136.47,44.1,44,14.1,10.1,14.1,82.3,44.1,44,22,10,14.1,90.1,134.83,39.3,43.3,27,10.1,15.2,98.4,9.44,107.84,32.4,8,40.4,17.76,8.08,25.84,48.37,8,56.37,32.37,8,40.37,16.12,8,24.12,80,8,88,32,8,40,16,8,24
520,21.74,410.18,44.8583548685943,0.6,21.82,411.69,44.6938230221769,0.6,203.95,179.09,44.1,44,22.1,10.1,14.2,90.4,44.1,44,22,10,14.1,90.1,102.74,40.3,43.9,22.6,10.1,15,81.76,8.4,90.16,32.32,8,40.32,17.6,8.08,25.68,80.25,8,88.25,32.37,8,40.37,16.12,8,24.12,80,8,88,32,8,40,16,8,24
530,21.74,410.18,44.8583548685943,0.6,21.82,411.69,44.6938230221769,0.6,203.95,198.82,44.1,44,22.1,10,14.1,90.3,44.1,44,22,10,14.1,90.1,92.55,40.9,43.3,22.6,10.1,15,81.84,8.4,90.24,32.32,8,40.32,17.44,8.08,25.52,80.25,8,88.25,32.12,8,40.12,16,8,24,80,8,88,32,8,40,16,8,24
540,21.74,410.18,44.8583548685943,0.6,21.82,411.69,44.6938230221769,0.6,203.95,197.48,44.1,44,22.1,10,14,90.2,44.1,44,22,10,14.1,90.1,93.17,41.4,43.9,22.7,10.1,15,82.32,8.4,90.72,32.32,8,40.32,17.52,8.08,25.6,80.25,8,88.25,32.12,8,40.12,16,7.87,23.87,80,8,88,32,8,40,16,8,24
550,21.74,410.18,44.8583548685943,0.6,21.82,411.69,44.6938230221769,0.6,203.95,199.24,44.1,44,22.1,10.1,14.2,90.4,44.1,44,22,10,14.1,90.1,92.35,41,43.3,22.5,10.1,15.2,81.84,8.4,90.24,32.32,8,40.32,17.76,8.08,25.84,80.25,8,88.25,32.37,8,40.37,16.12,8,24.12,80,8,88,32,8,40,16,8,24
560,21.75,410.37,44.8375855934888,0.6,21.82,411.69,44.6938230221769,0.6,203.95,195.03,44.1,44,22.1,10.1,14.2,90.4,44.1,44,22,10,14.1,90.1,94.34,41.3,43.8,22.8,10.1,15.3,82.96,8.4,91.36,32.32,8,40.32,17.92,8.08,26,80.25,8,88.25,32.37,8,40.37,16.12,8,24.12,80,8,88,32,8,40,16,8,24
570,21.75,410.37,44.8375855934888,0.6,21.82,411.69,44.6938230221769,0.6,203.95,198.82,44.1,44,22.1,10,14.1,90.2,44.1,44,22,10,14.1,90.1,92.54,40.8,43.3,22.5,10.1,15.3,81.6,8.4,90,32.32,8,40.32,18,8.08,26.08,80.25,8,88.25,32.12,8,40.12,16,8,24,80,8,88,32,8,40,16,8,24
580,21.75,410.37,44.8375855934888,0.6,21.82,411.69,44.6938230221769,0.6,203.95,195.91,44.1,44,22.1,10,14.2,90.3,44.1,44,22,10,14.1,90.1,93.92,41.3,43.8,22.7,10.2,15.5,82.56,8.4,90.96,32.64,8,40.64,18.32,8.08,26.4,80.25,8,88.25,32.12,8,40.12,16,8.12,24.12,80,8,88,32,8,40,16,8,24
590,21.75,410.37,44.8375855934888,0.6,21.82,411.69,44.6938230221769,0.6,203.95,197.79,44.1,44,22.1,10,14.2,90.3,44.1,44,22,10,14.1,90.1,93.03,41,43.3,22.6,10.1,15.6,82.08,8.4,90.48,32.32,8,40.32,18.56,8.08,26.64,80.25,8,88.25,32.12,8,40.12,16,8.12,24.12,80,8,88,32,8,40,16,8,24
600,21.75,410.37,44.8375855934888,0.6,21.82,411.69,44.6938230221769,0.6,203.95,195.04,44.1,44,22.1,10,14.1,90.2,44.1,44,22,10,14.1,90.1,94.34,41.2,43.8,22.7,10.1,15.6,82.32,8.32,90.64,32.32,8,40.32,18.56,8.08,26.64,80.25,8,88.25,32.12,8,40.12,16,8,24,80,8,88,32,8,40,16,8,24
610,21.75,410.37,44.8375855934888,0.6,21.82,411.69,44.6938230221769,0.6,203.95,188.7,44.1,44,22.1,10.1,14.2,90.4,44.1,44,22,10,14.1,90.1,97.51,41.9,44.2,22.5,10.1,15.6,81.84,8.32,90.16,32.32,8,40.32,18.56,8.08,26.64,80.25,8,88.25,32.37,8,40.37,16.12,8,24.12,80,8,88,32,8,40,16,8,24
620,21.75,410.37,44.8375855934888,0.6,21.82,411.69,44.6938230221769,0.6,203.95,164.83,44.1,44,22.1,10.1,14.2,90.4,44.1,44,22,10,14.1,90.1,111.63,40.9,44.6,22.5,10.1,15.6,81.6,8.32,89.92,32.32,8,40.32,18.56,8.08,26.64,80.25,8,88.25,32.37,8,40.37,16.12,8,24.12,80,8,88,32,8,40,16,8,24
630,21.76,410.56,44.8168355416991,0.6,21.82,411.69,44.6938230221769,0.6,203.95,187.38,44.1,44,22.1,10,14.1,90.2,44.1,44,22,10,14.1,90.1,98.19,41.9,44.2,22.6,10.1,15.9,82.08,8.32,90.4,32.32,8,40.32,18.96,8.08,27.04,80.25,8,88.25,32.12,8,40.12,16,8,24,80,8,88,32,8,40,16,8,24
640,21.76,410.56,44.8168355416991,0.6,21.82,411.69,44.6938230221769,0.6,203.95,184.48,44.1,44,22.1,10,14.1,90.2,44.1,44,22,10,14.1,90.1,99.74,41.1,44.6,22.6,10.1,16,82.24,8.32,90.56,32.32,8,40.32,19.2,8.08,27.28,80.25,8,88.25,32.12,8,40.12,16,8,24,80,8,88,32,8,40,16,8,24
650,21.76,410.56,44.8168355416991,0.6,21.82,411.69,44.6938230221769,0.6,203.95,189.37,44.1,44,22.1,10,14.1,90.2,44.1,44,22,10,14.1,90.1,97.16,41.8,44.1,22.6,10.1,16.1,82,8.32,90.32,32.32,8,40.32,19.28,8.08,27.36,80.25,8,88.25,32.12,8,40.12,16,7.87,23.87,80,8,88,32,8,40,16,8,24
660,21.76,410.56,44.8168355416991,0.6,21.82,411.69,44.6938230221769,0.6,203.95,198.61,44.1,44,22.1,10,14.1,90.2,44.1,44,22,10,14.1,90.1,92.65,42,44.5,22.6,10.1,16.3,82,8.32,90.32,32.32,8,40.32,19.68,8.08,27.76,80.25,8,88.25,32.12,8,40.12,16,7.87,23.87,80,8,88,32,8,40,16,8,24
670,21.76,410.56,44.8168355416991,0.6,21.82,411.69,44.6938230221769,0.6,203.95,189.71,44.1,44,22.1,10,14,90.1,44.1,44,22,10,14.1,90.1,96.99,41.8,44.1,22.6,10.1,16.3,82,8.32,90.32,32.32,8,40.32,19.76,8.08,27.84,80.25,8,88.25,32.12,8,40.12,16,7.75,23.75,80,8,88,32,8,40,16,8,24
680,21.76,410.56,44.8168355416991,0.6,21.82,411.69,44.6938230221769,0.6,203.95,197.86,44.1,44,22.1,10,14.1,90.2,44.1,44,22,10,14.1,90.1,93,42,44.5,22.6,10.1,16.8,81.92,8.32,90.24,32.32,8,40.32,20.56,8.08,28.64,80.25,8,88.25,32.12,8,40.12,16,7.87,23.87,80,8,88,32,8,40,16,8,24
690,21.76,410.56,44.8168355416991,0.6,21.82,411.69,44.6938230221769,0.6,203.95,189.39,44.1,44,22.1,10,14.1,90.2,44.1,44,22,10,14.1,90.1,97.15,41.7,44.1,22.6,10.1,16.9,81.92,8.32,90.24,32.32,8,40.32,20.8,8.08,28.88,80.25,8,88.25,32.12,8,40.12,16,8,24,80,8,88,32,8,40,16,8,24
700,21.76,410.56,44.8168355416991,0.6,21.82,411.69,44.6938230221769,0.6,203.95,198.76,44.1,44,22.1,10,14.1,90.2,44.1,44,22,10,14.1,90.1,92.58,41.9,44.4,22.5,10.1,17.1,81.84,8.32,90.16,32.32,8,40.32,21.04,8.08,29.12,80.25,8,88.25,32.12,8,40.12,16,8,24,80,8,88,32,8,40,16,8,24
710,21.76,410.56,44.8168355416991,0.6,21.82,411.69,44.6938230221769,0.6,203.95,188.12,44.1,44,22.1,10.1,14.3,90.4,44.1,44,22,10,14.1,90.1,97.81,41.7,44,22.6,10.1,17.2,82,8.4,90.4,32.32,8,40.32,21.2,8.08,29.28,80.25,8,88.25,32.37,8,40.37,16.12,8.12,24.24,80,8,88,32,8,40,16,8,24
720,21.76,410.56,44.8168355416991,0.6,21.82,411.69,44.6938230221769,0.6,203.95,197.06,44.1,44,22.1,10.1,14.2,90.4,44.1,44,22,10,14.1,90.1,93.37,42,44.4,22.6,10.1,17.7,82.24,8.32,90.56,32.24,8,40.24,22.16,8.08,30.24,80.25,8,88.25,32.37,8.12,40.49,16.12,8,24.12,80,8,88,32,8,40,16,8,24
730,21.76,410.56,44.8168355416991,0.6,21.82,411.69,44.6938230221769,0.6,203.95,189.34,44.1,44,22.1,10,14.1,90.1,44.1,44,22,10,14.1,90.1,97.18,41.8,44,22.5,10.1,18.1,81.84,8.32,90.16,32.32,8,40.32,22.88,8.08,30.96,80.25,8,88.25,32.12,8,40.12,16,7.87,23.87,80,8,88,32,8,40,16,8,24
740,21.77,410.75,44.796104686549,0.6,21.82,411.69,44.6938230221769,0.6,203.95,199.3,44.1,44,22.1,10,14.1,90.2,44.1,44,22,10,14.1,90.1,92.32,42,44.3,22.5,10.1,18.1,81.6,8.32,89.92,32.24,8,40.24,22.8,8.08,30.88,80.25,8,88.25,32.12,8,40.12,16,8,24,80,8,88,32,8,40,16,8,24
750,21.77,410.75,44.796104686549,0.6,21.82,411.69,44.6938230221769,0.6,203.95,189.09,44.1,44,22.1,10,14,90.1,44.1,44,22,10,14.1,90.1,97.31,41.7,44,22.5,10.1,18.4,81.84,8.32,90.16,32.24,8,40.24,23.28,8.08,31.36,80.25,8,88.25,32.12,8,40.12,16,7.87,23.87,80,8,88,32,8,40,16,8,24
760,21.77,410.75,44.796104686549,0.6,21.82,411.69,44.6938230221769,0.6,203.95,197.86,44.1,44,22.1,10,14.1,90.2,44.1,44,22,10,14.1,90.1,92.99,41.9,44.3,22.5,10.1,19,81.76,8.32,90.08,32.24,8,40.24,25.04,8.08,33.12,80.25,8,88.25,32.12,8,40.12,16,8,24,80,8,88,32,8,40,16,8,24
770,21.77,410.75,44.796104686549,0.6,21.82,411.69,44.6938230221769,0.6,203.95,160.17,44.1,44,22.1,10,14.2,90.2,44.1,44,22,10,14.1,90.1,114.88,40.7,44,23,10.1,18.6,83.68,8.24,91.92,32.32,8,40.32,24.32,8.08,32.4,80.25,8,88.25,32.12,8,40.12,16,8.12,24.12,80,8,88,32,8,40,16,8,24
780,21.77,410.75,44.796104686549,0.6,21.82,411.69,44.6938230221769,0.6,203.95,198.65,44.1,44,22.1,10,14.1,90.2,44.1,44,22,10,14.1,90.1,92.63,41.8,44.3,22.5,10.1,19.6,81.6,8.24,89.84,32.24,8,40.24,26,8.08,34.08,80.25,8,88.25,32.12,8,40.12,16,8,24,80,8,88,32,8,40,16,8,24
790,21.77,410.75,44.796104686549,0.6,21.82,411.69,44.6938230221769,0.6,203.95,188.69,44.1,44,22.1,10,14.1,90.2,44.1,44,22,10,14.1,90.1,97.51,41.6,43.9,22.5,10.1,19.9,81.76,8.24,90,32.24,8,40.24,26.56,8.08,34.64,80.25,8,88.25,32.12,8,40.12,16,8,24,80,8,88,32,8,40,16,8,24
800,21.77,410.75,44.796104686549,0.6,21.82,411.69,44.6938230221769,0.6,203.95,188.68,44.1,44,22.1,10,14.1,90.2,44.1,44,22,10,14.1,90.1,97.52,41.5,44.2,23.1,10.1,19.6,84.08,8.24,92.32,32.32,8,40.32,26.08,8.08,34.16,80.25,8,88.25,32.12,8,40.12,16,8,24,80,8,88,32,8,40,16,8,24
810,21.77,410.75,44.796104686549,0.6,21.82,411.69,44.6938230221769,0.6,203.95,189.09,44.1,44,22.1,10,14.1,90.2,44.1,44,22,10,14.1,90.1,97.31,41.6,43.9,22.5,10.1,20,81.68,8.24,89.92,32.24,8,40.24,26.64,8.08,34.72,80.25,8,88.25,32.12,8,40.12,16,8,24,80,8,88,32,8,40,16,8,24
820,21.77,410.75,44.796104686549,0.6,21.82,411.69,44.6938230221769,0.6,203.95,198.41,44.1,44,22.1,10,14.1,90.2,44.1,44,22,10,14.1,90.1,92.74,41.7,44.2,22.5,10.1,20.2,81.6,8.24,89.84,32.24,8,40.24,27.04,8.08,35.12,80.25,8,88.25,32.12,8,40.12,16,8,24,80,8,88,32,8,40,16,8,24
830,21.77,410.75,44.796104686549,0.6,21.82,411.69,44.6938230221769,0.6,203.95,188.57,44.1,44,22.1,10,14.1,90.2,44.1,44,22,10,14.1,90.1,97.58,41.6,43.9,22.4,10.1,20,81.52,8.24,89.76,32.24,8,40.24,26.8,8.08,34.88,80.25,8,88.25,32.12,8,40.12,16,8,24,80,8,88,32,8,40,16,8,24
840,21.77,410.75,44.796104686549,0.6,21.82,411.69,44.6938230221769,0.6,203.95,196.96,44.1,44,22.1,10,14.1,90.2,44.1,44,22,10,14.1,90.1,93.42,41.7,44.2,22.5,10.1,21,81.68,8.24,89.92,32.24,8,40.24,28.48,8.08,36.56,80.25,8,88.25,32.12,8,40.12,16,8,24,80,8,88,32,8,40,16,8,24
850,18.09,341.32,53.9083557951482,1.34,17.82,336.22,54.7260722146214,1.32,185.61,188.32,44.1,44,22.1,10,22.7,98.7,44.1,44,22,10,23,99,97.71,41.6,43.9,22.5,10.1,20.6,81.68,8.24,89.92,32.32,8,40.32,27.84,8.08,35.92,80.25,8,88.25,32.12,8,40.12,31.5,7.87,39.37,80,8,88,32,8,40,32,8,40
860,17.72,334.33,55.0354440223731,1.32,17.82,336.22,54.7260722146214,1.32,185.61,198.74,44.1,44,22.1,10.1,23.1,99.3,44.1,44,22,10,23,99,92.58,41.7,44.2,22.5,10.1,21.1,81.6,8.24,89.84,32.24,8,40.24,28.64,8.08,36.72,80.25,8,88.25,32.5,8,40.5,32.25,8,40.25,80,8,88,32,8,40,32,8,40
870,17.54,330.94,55.5992022723152,1.3,17.82,336.22,54.7260722146214,1.32,185.61,189.07,44.1,44,22.1,10.1,23.4,99.5,44.1,44,22,10,23,99,97.32,41.5,43.8,22.5,10.1,20.7,81.6,8.24,89.84,32.24,8,40.24,27.92,8.08,36,80.12,8,88.12,32.5,8,40.5,32.5,8.12,40.62,80,8,88,32,8,40,32,8,40
880,17.53,330.75,55.6311413454271,1.3,17.82,336.22,54.7260722146214,1.32,185.61,195.1,44.1,44,22.1,10.1,23.4,99.5,44.1,44,22,10,23,99,94.31,41.7,44.1,22.6,10.1,21.1,82.08,8.24,90.32,32.24,8,40.24,28.72,8.08,36.8,80.12,8,88.12,32.5,8,40.5,32.5,8.12,40.62,80,8,88,32,8,40,32,8,40
890,17.53,330.75,55.6311413454271,1.3,17.82,336.22,54.7260722146214,1.32,185.61,188.47,44.1,44,22.1,10.1,23.4,99.5,44.1,44,22,10,23,99,97.63,41.6,43.8,22.5,10.1,21,81.6,8.24,89.84,32.24,8,40.24,28.4,8.08,36.48,80.12,8,88.12,32.5,8,40.5,32.5,8.12,40.62,80,8,88,32,8,40,32,8,40
900,17.53,330.75,55.6311413454271,1.3,17.82,336.22,54.7260722146214,1.32,185.61,197.66,44.1,44,22,10.1,23.4,99.6,44.1,44,22,10,23,99,93.09,41.7,44.1,22.5,10.1,21.3,81.6,8.24,89.84,32.24,8,40.24,29.04,8.08,37.12,80.12,8,88.12,32.5,8,40.5,32.5,8.12,40.62,80,8,88,32,8,40,32,8,40
910,17.59,331.88,55.4417259250331,1.31,17.82,336.22,54.7260722146214,1.32,185.61,186.88,44.1,44,22,10.2,23.3,99.5,44.1,44,22,10,23,99,98.46,41.6,43.8,22.4,10.1,21.7,81.44,8.24,89.68,32.24,8,40.24,29.68,8.08,37.76,80.12,8,88.12,32.5,8.12,40.62,32.5,8,40.5,80,8,88,32,8,40,32,8,40
920,17.78,335.47,54.8484216174323,1.32,17.82,336.22,54.7260722146214,1.32,185.61,194.78,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,94.47,41.7,44.1,22.4,10.1,21.2,81.36,8.24,89.6,32.24,8,40.24,28.88,8.08,36.96,80.12,8,88.12,32.12,8,40.12,32.12,8,40.12,80,8,88,32,8,40,32,8,40
930,17.78,335.47,54.8484216174323,1.32,17.82,336.22,54.7260722146214,1.32,185.61,188.3,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,97.71,41.6,43.8,22.4,10.1,21.6,81.52,8.24,89.76,32.24,8,40.24,29.6,8.08,37.68,80.12,8,88.12,32.12,8,40.12,32.12,8,40.12,80,8,88,32,8,40,32,8,40
940,17.78,335.47,54.8484216174323,1.32,17.82,336.22,54.7260722146214,1.32,185.61,198.62,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,92.64,41.7,44.1,22.4,10.1,21.7,81.52,8.24,89.76,32.24,8,40.24,29.68,8.08,37.76,80.12,8,88.12,32.12,8,40.12,32.12,8,40.12,80,8,88,32,8,40,32,8,40
950,17.78,335.47,54.8484216174323,1.32,17.82,336.22,54.7260722146214,1.32,185.61,188.61,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,97.55,41.6,43.8,22.4,10.1,22,81.52,8.24,89.76,32.24,8,40.24,30.24,8.08,38.32,80.12,8,88.12,32.12,8,40.12,32.12,8,40.12,80,8,88,32,8,40,32,8,40
960,17.78,335.47,54.8484216174323,1.32,17.82,336.22,54.7260722146214,1.32,185.61,179.61,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,102.45,41.1,44,22.9,10.1,22,83.36,8.24,91.6,32.24,8,40.24,30.32,8.08,38.4,80.12,8,88.12,32.12,8,40.12,32.12,8,40.12,80,8,88,32,8,40,32,8,40
970,17.78,335.47,54.8484216174323,1.32,17.82,336.22,54.7260722146214,1.32,185.61,188.83,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,97.44,41.6,43.8,22.4,10.1,22.3,81.52,8.24,89.76,32.24,8,40.24,30.8,8.08,38.88,80.12,8,88.12,32.12,8,40.12,32.12,8,40.12,80,8,88,32,8,40,32,8,40
980,17.78,335.47,54.8484216174323,1.32,17.82,336.22,54.7260722146214,1.32,185.61,198.99,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,92.47,41.6,44,22.4,10.1,22.3,81.52,8.24,89.76,32.24,8,40.24,30.8,8.08,38.88,80.12,8,88.12,32.12,8,40.12,32.12,8,40.12,80,8,88,32,8,40,32,8,40
990,17.78,335.47,54.8484216174323,1.32,17.82,336.22,54.7260722146214,1.32,185.61,188.34,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,97.7,41.5,43.7,22.4,10.1,22.4,81.44,8.24,89.68,32.24,8,40.24,30.96,8.08,39.04,80.12,8,88.12,32.12,8,40.12,32.12,8,40.12,80,8,88,32,8,40,32,8,40
1000,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,195.95,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,93.9,41.6,44,22.6,10.1,22.6,81.92,8.24,90.16,32.24,8,40.24,31.2,8.08,39.28,80.12,8,88.12,32.12,8,40.12,32.12,8,40.12,80,8,88,32,8,40,32,8,40
1010,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,186.67,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,98.57,41.5,43.7,22.4,10.1,22.7,81.52,8.24,89.76,32.24,8,40.24,31.44,8.08,39.52,80.12,8,88.12,32.12,8,40.12,32.12,8,40.12,80,8,88,32,8,40,32,8,40
1020,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,165,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,111.51,41.2,44,24.3,10.1,22.9,88.88,8.24,97.12,32.4,8,40.4,31.84,8.08,39.92,80.12,8,88.12,32.12,8,40.12,32.12,8,40.12,80,8,88,32,8,40,32,8,40
1030,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,166.29,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,110.65,41.6,43.7,22.6,10.1,23,82.16,8.24,90.4,32.24,8,40.24,32,8.08,40.08,80.12,8,88.12,32,8,40,32,8,40,80,8,88,32,8,40,32,8,40
1040,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,194.04,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,94.83,41.6,44,22.5,10.1,23.1,81.84,8.24,90.08,32.32,8,40.32,32.08,8.08,40.16,80.12,8,88.12,32,8,40,32,8,40,80,8,88,32,8,40,32,8,40
1050,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,187.75,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,98,41.5,43.7,22.4,10.1,23.1,81.36,8.24,89.6,32.24,8,40.24,32.08,8.08,40.16,80.12,8,88.12,32,8,40,32,8,40,80,8,88,32,8,40,32,8,40
1060,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,197.39,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,93.22,41.6,43.9,22.4,10.1,23.2,81.36,8.24,89.6,32.24,8,40.24,32.32,8.08,40.4,80.12,8,88.12,32,8,40,32,8,40,80,8,88,32,8,40,32,8,40
1070,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,186.36,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,98.73,41.5,43.7,23,10.1,23.2,82.88,9.04,91.92,32.24,8,40.24,32.4,8.08,40.48,80.12,8,88.12,32,8,40,32,8,40,80,8,88,32,8,40,32,8,40
1080,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,179.55,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,102.48,40.2,43.9,22.4,10.1,23.4,81.44,8.16,89.6,32.24,8,40.24,32.56,8.08,40.64,80.12,8,88.12,32,8,40,32,8,40,80,8,88,32,8,40,32,8,40
1090,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,187.24,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,98.27,41.4,43.7,22.4,10.1,23.3,81.28,8.16,89.44,32.24,8,40.24,32.56,8.08,40.64,80.12,8,88.12,32,8,40,32,8,40,80,8,88,32,8,40,32,8,40
1100,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,199.01,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,92.46,41.5,43.9,22.4,10,23.3,81.6,8.16,89.76,32.24,7.92,40.16,32.48,8.08,40.56,80.12,8,88.12,32,8,40,32,8,40,80,8,88,32,8,40,32,8,40
1110,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,187.09,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,98.35,41.5,43.7,22.4,10,23.4,81.44,8.16,89.6,32.24,8,40.24,32.56,8.08,40.64,80.12,8,88.12,32,8,40,32,8,40,80,8,88,32,8,40,32,8,40
1120,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,184.91,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,99.51,41.1,43.9,23,10.1,23.4,83.84,8.16,92,32.32,8,40.32,32.64,8.08,40.72,80.12,8,88.12,32,8,40,32,8,40,80,8,88,32,8,40,32,8,40
1130,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,188.58,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,97.57,41.5,43.7,22.4,10.1,23.4,81.28,8.16,89.44,32.32,8,40.32,32.72,8.08,40.8,80.12,8,88.12,32,8,40,32,8,40,80,8,88,32,8,40,32,8,40
1140,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,198.68,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,92.61,41.5,43.9,22.4,10.1,23.4,81.36,8.16,89.52,32.24,8,40.24,32.64,8.08,40.72,80.12,8,88.12,32,8,40,32,8,40,80,8,88,32,8,40,32,8,40
1150,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,159.93,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,115.05,40.5,43.6,22.4,10.1,23.6,81.36,8.16,89.52,32.24,8,40.24,32.88,8.08,40.96,80.12,8,88.12,32,8,40,32,8,40,80,8,88,32,8,40,32,8,40
1160,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,196.9,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,93.45,41.5,43.9,22.5,10.1,23.5,81.6,8.16,89.76,32.24,8,40.24,32.8,8.08,40.88,80.12,8,88.12,32,8,40,32,8,40,80,8,88,32,8,40,32,8,40
1170,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,188.45,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,97.64,41.5,43.6,22.4,10.1,23.5,81.28,8.16,89.44,32.32,8,40.32,32.8,8.08,40.88,80.12,8,88.12,32,8,40,32,8,40,80,8,88,32,8,40,32,8,40
1180,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,198.03,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,92.92,41.4,43.8,22.4,10.1,23.5,81.36,8.16,89.52,32.24,8,40.24,32.8,8.08,40.88,80.12,8,88.12,32,8,40,32,8,40,80,8,88,32,8,40,32,8,40
1190,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,186.74,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,98.53,41.3,43.6,22.4,10.1,23.5,81.52,8.16,89.68,32.32,8,40.32,32.88,8.08,40.96,80.12,8,88.12,32,8,40,32,8,40,80,8,88,32,8,40,32,8,40
1200,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,188.6,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,97.56,41.6,43.8,22.5,10.1,23.5,81.84,8.16,90,32.24,8,40.24,32.88,8.08,40.96,80.12,8,88.12,32,8,40,32,8,40,80,8,88,32,8,40,32,8,40
1210,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,189.51,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,97.09,41.5,43.6,22.4,10.1,23.5,81.28,8.16,89.44,32.24,8,40.24,32.88,8.08,40.96,80.12,8,88.12,32,8,40,32,8,40,80,8,88,32,8,40,32,8,40
1220,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,198.35,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,92.77,41.5,43.8,22.4,10.1,23.5,81.28,8.16,89.44,32.24,8,40.24,32.88,8.08,40.96,80.12,8,88.12,32,8,40,32,8,40,80,8,88,32,8,40,32,8,40
1230,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,188.99,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,97.36,41.4,43.6,22.4,10.1,23.6,81.28,8.16,89.44,32.24,8,40.24,32.96,8.08,41.04,80.12,8,88.12,32,8,40,32,8,40,80,8,88,32,8,40,32,8,40
1240,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,197.45,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,93.19,41.5,43.8,22.3,10.1,23.5,81.2,8.16,89.36,32.24,8,40.24,32.88,8.08,40.96,80.12,8,88.12,32,8,40,32,8,40,80,8,88,32,8,40,32,8,40
1250,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,188.69,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,97.52,41.4,43.6,22.3,10.1,23.6,81.2,8.16,89.36,32.24,8,40.24,32.96,8.08,41.04,80.12,8,88.12,32,8,40,32,8,40,80,8,88,32,8,40,32,8,40
1260,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,198.73,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,92.59,41.4,43.8,22.4,10.1,23.6,81.36,8.16,89.52,32.24,8,40.24,32.96,8.08,41.04,80.12,8,88.12,32,8,40,32,8,40,80,8,88,32,8,40,32,8,40
1270,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,188.19,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,97.77,41.4,43.6,22.4,10.1,23.5,81.28,8.32,89.6,32.24,8,40.24,32.56,8.24,40.8,80.12,8,88.12,32,8,40,32,8,40,80,8,88,32,8,40,32,8,40
1280,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,165.51,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,111.17,40.3,43.8,23.4,10.1,23.7,85.04,8.48,93.52,32.4,8,40.4,32.64,8.64,41.28,80.12,8,88.12,32,8,40,32,8,40,80,8,88,32,8,40,32,8,40
1290,17.79,335.66,54.8173747244235,1.32,17.82,336.22,54.7260722146214,1.32,185.61,181.81,44.1,44,22,10,23,99.1,44.1,44,22,10,23,99,101.21,41.6,43.6,22.5,10.1,23.9,81.36,8.64,90,32.32,8,40.32,32.56,8.96,41.52,80.12,8,88.12,32,8,40,32,8,40,80,8,88,32,8,40,32,8,40


==> Plots/3D-1r-hetero-box-const-double-SKX_SNC.csv <==
N^3,Roofline CS GFLOPs,Roofline CS MLUPs,Roofline CS cycl,Roofline CS Arithmetic Intensity,Roofline LC GFLOPs,Roofline LC MLUPs,Roofline LC cycl,Roofline LC Arithmetic Intensity,Roofline ECM MLUPs,Benchmark MLUPs,ECM CS Tol,ECM CS Tnol,ECM CS Tl1l2,ECM CS Tl2l3,ECM CS Tl3mem,ECM CS cycl,ECM LC Tol,ECM LC Tnol,ECM LC Tl1l2,ECM LC Tl2l3,ECM LC Tl3mem,ECM LC cycl,Benchmark cycl,Benchmark Pheno Tol,Benchmark Pheno Tnol,Benchmark Pheno Tl1l2,Benchmark Pheno Tl2l3,Benchmark Pheno Tl3mem,Benchmark Transfer L1L2 load,Benchmark Transfer L1L2 evict,Benchmark Transfer L1L2 total,Benchmark Transfer L2L3 load,Benchmark Transfer L2L3 evict,Benchmark Transfer L2L3 total,Benchmark Transfer L3MEM load,Benchmark Transfer L3MEM evict,Benchmark Transfer L3MEM total,CS Transfer L1L2 load,CS Transfer L1L2 evict,CS Transfer L1L2 total,CS Transfer L2L3 load,CS Transfer L2L3 evict,CS Transfer L2L3 total,CS Transfer L3MEM load,CS Transfer L3MEM evict,CS Transfer L3MEM total,LC Transfer L1L2 load,LC Transfer L1L2 evict,LC Transfer L1L2 total,LC Transfer L2L3 load,LC Transfer L2L3 evict,LC Transfer L2L3 total,LC Transfer L3MEM load,LC Transfer L3MEM evict,LC Transfer L3MEM total
10,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,319.46,177.05,60.1,32,0,0,0,60.1,60.1,32,0,0,0,60.1,73.85,49.4,75,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
20,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,319.46,211.08,60.1,32,3.6,0,0,60.1,60.1,32,3,0,0,60.1,72.53,47.9,62.8,3.7,0,0,20.16,9.12,29.28,0,0,0,0,0,0,19.87,9,28.87,0,0,0,0,0,0,16,8,24,0,0,0,0,0,0
30,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,319.33,253.09,60.1,32,3.4,0,0,60.1,60.1,32,3,0,0,60.1,61.17,42,56,4.2,0,0,24.64,8.64,33.28,0,0,0,0,0,0,18.5,8.62,27.12,0,0,0,0,0,0,16,8,24,0,0,0,0,0,0
40,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,319.46,243.85,60.1,32,5.4,0,0,60.1,60.1,32,5,0,0,60.1,61.91,42.5,55.4,5.5,5.9,0,35.2,8.48,43.68,5.92,5.92,11.84,0,0,0,35,8.37,43.37,0,0,0,0,0,0,32,8,40,0,0,0,0,0,0
50,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,319.46,269.31,60.1,32,5.3,8.7,0,60.1,60.1,32,5,8,0,60.1,56.43,40.8,53,5.4,17.6,0,34.48,8.4,42.88,17.6,17.6,35.2,0,0,0,34.37,8.37,42.74,17.5,8.37,25.87,0,0,0,32,8,40,16,8,24,0,0,0
60,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,319.46,263.35,60.1,32,5.3,8.7,0,60.1,60.1,32,5,8,0,60.1,58.58,42.1,53.2,5.3,17.3,0,34.32,8.32,42.64,17.36,17.36,34.72,0.08,0,0.08,34,8.25,42.25,17.37,8.25,25.62,0,0,0,32,8,40,16,8,24,0,0,0
70,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,319.33,278.39,60.1,32,5.2,8.8,0,60.1,60.1,32,5,8,0,60.1,52.27,40.4,51.8,5.2,17.1,0,33.68,8.24,41.92,17.12,17.12,34.24,0,0,0,33.62,8.25,41.87,17.5,8.25,25.75,0,0,0,32,8,40,16,8,24,0,0,0
80,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,319.46,268.2,60.1,32,5.2,8.8,0,60.1,60.1,32,5,8,0,60.1,61.13,41.3,52.1,5.3,17,0,34,8.24,42.24,16.96,16.96,33.92,0,0,0,33.5,8.25,41.75,17.62,8.25,25.87,0,0,0,32,8,40,16,8,24,0,0,0
90,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,319.46,262.86,60.1,32,5.2,8.9,0,60.1,60.1,32,5,8,0,60.1,59.91,41.3,51.2,5.2,16.9,0.3,33.36,8.24,41.6,16.88,16.88,33.76,0.56,0.32,0.88,33.25,8.25,41.5,17.87,8.12,25.99,0,0,0,32,8,40,16,8,24,0,0,0
100,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,319.46,279.39,60.1,32,5.2,9.1,0,60.1,60.1,32,5,8,0,60.1,54.45,41,51.5,5.2,16.8,1.3,33.2,8.16,41.36,16.8,16.8,33.6,2.32,1.36,3.68,33.12,8.12,41.24,18.12,8.12,26.24,0,0,0,32,8,40,16,8,24,0,0,0
110,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,319.46,286.96,60.1,32,5.2,9.2,0,60.1,60.1,32,5,8,0,60.1,53.89,39.9,50.8,5.2,16.7,3.4,33.04,8.16,41.2,16.72,16.64,33.36,6.32,3.04,9.36,33.12,8.12,41.24,18.37,8.12,26.49,0,0,0,32,8,40,16,8,24,0,0,0
120,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,319.46,276,60.1,32,5.1,9.3,0,60.1,60.1,32,5,8,0,60.1,57.8,40.5,51.1,5.1,16.7,4.9,33.04,8.16,41.2,16.72,16.72,33.44,8.8,4.48,13.28,33,8.12,41.12,18.62,8.12,26.74,0.12,0.12,0.24,32,8,40,16,8,24,0,0,0
130,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,319.46,269.68,60.1,32,5.1,4.1,9.7,60.1,60.1,32,5,8,8.8,60.1,55.81,39.9,50.5,5.2,16.7,5.8,33.2,8.16,41.36,16.72,16.72,33.44,10.32,5.36,15.68,32.87,8.12,40.99,0,8.12,8.12,19.12,7.25,26.37,32,8,40,16,8,24,16,8,24
140,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,319.46,264.87,60.1,32,5.1,4.1,9,60.1,60.1,32,5,8,8.8,60.1,56.11,40.8,50.8,5.1,16.7,6.6,32.88,8.16,41.04,16.72,16.72,33.44,11.6,6.4,18,32.87,8.12,40.99,0,8.12,8.12,16.37,8.12,24.49,32,8,40,16,8,24,16,8,24
150,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,319.33,287.58,60.1,32,5.1,4,9,60.1,60.1,32,5,8,8.8,60.1,53.4,39.8,50.3,5.2,16.6,7.2,33.36,8.08,41.44,16.64,16.64,33.28,12.48,7.12,19.6,32.75,8.12,40.87,0,8.12,8.12,16.37,8.12,24.49,32,8,40,16,8,24,16,8,24
160,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,319.46,255.4,60.1,32,5.1,4.1,9,60.1,60.1,32,5,8,8.8,60.1,60.03,40.5,50.5,5.4,18.8,8.4,34.88,8.08,42.96,18.8,18.8,37.6,14.88,8.08,22.96,32.75,8.12,40.87,0,8.12,8.12,16.25,8.12,24.37,32,8,40,16,8,24,16,8,24
170,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,319.46,290.82,60.1,32,5.1,4.1,8.9,60.1,60.1,32,5,8,8.8,60.1,54.64,39.8,50.1,5.1,17.5,8.1,32.72,8.08,40.8,17.44,17.44,34.88,14.08,7.92,22,32.75,8.12,40.87,0,8.12,8.12,16.25,8,24.25,32,8,40,16,8,24,16,8,24
180,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,319.46,272.74,60.1,32,5.1,4,8.9,60.1,60.1,32,5,8,8.8,60.1,58.77,40.4,50.4,5.1,18.5,8.6,32.72,8.08,40.8,18.48,18.48,36.96,15.36,8.08,23.44,32.62,8.12,40.74,0,8.12,8.12,16.25,8.12,24.37,32,8,40,16,8,24,16,8,24
190,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,310.67,287.5,60.1,32,5.1,8,9,60.1,60.1,32,5,16,8.8,61.8,53.26,39.7,50,5.1,28.2,9.2,32.72,8.08,40.8,28.16,28.16,56.32,16.96,8.08,25.04,32.62,8.12,40.74,16,8.12,24.12,16.25,8.12,24.37,32,8,40,32,8,40,16,8,24
200,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,310.67,270.77,60.1,32,5.1,8.1,8.9,60.1,60.1,32,5,16,8.8,61.8,62.03,40.2,50.2,5.3,30,9.2,34.24,8.16,42.4,30,30,60,16.88,8.08,24.96,32.5,8.12,40.62,16.25,8,24.25,16.25,8,24.25,32,8,40,32,8,40,16,8,24
210,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,310.67,289.7,60.1,32,5.1,8.2,8.9,60.1,60.1,32,5,16,8.8,61.8,58.66,39.8,49.9,5.3,31.2,9.3,34.16,8.08,42.24,31.28,31.28,62.56,17.28,8.08,25.36,32.62,8.12,40.74,16.37,8.12,24.49,16.25,8.12,24.37,32,8,40,32,8,40,16,8,24
220,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,310.67,273.94,60.1,32,5.1,8.1,8.9,60.1,60.1,32,5,16,8.8,61.8,67.76,40.3,50.1,5.2,32.1,9,32.96,8.24,41.2,32.16,32.08,64.24,16.48,8.08,24.56,32.5,8.12,40.62,16.25,8.12,24.37,16.25,8.12,24.37,32,8,40,32,8,40,16,8,24
230,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,310.67,288.92,60.1,32,5.1,8.1,8.9,60.1,60.1,32,5,16,8.8,61.8,59.83,39.7,49.8,5.3,32.5,9.4,34.56,8.08,42.64,32.48,32.48,64.96,17.52,8.08,25.6,32.5,8.12,40.62,16.25,8,24.25,16.25,8,24.25,32,8,40,32,8,40,16,8,24
240,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,310.67,268.28,60.1,32,5.1,8.1,8.9,60.1,60.1,32,5,16,8.8,61.8,63.31,40.3,50,5.2,32.5,9.1,33.52,8.24,41.76,32.56,32.48,65.04,16.64,8.08,24.72,32.37,8.12,40.49,16.25,8,24.25,16.12,8,24.12,32,8,40,32,8,40,16,8,24
250,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,310.55,290.07,60.1,32,5.1,8.1,8.9,60.1,60.1,32,5,16,8.8,61.8,55,39.8,49.8,5.3,32.5,9.1,34.16,8.08,42.24,32.48,32.48,64.96,16.64,8.08,24.72,32.5,8.12,40.62,16.25,8.12,24.37,16.25,8.12,24.37,32,8,40,32,8,40,16,8,24
260,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,310.55,282.08,60.1,32,5.1,8.1,8.9,60.1,60.1,32,5,16,8.8,61.8,58.39,40.1,49.9,5.5,32.5,9.3,35.52,8.08,43.6,32.48,32.48,64.96,17.2,8.08,25.28,32.37,8.12,40.49,16.25,8,24.25,16.12,8,24.12,32,8,40,32,8,40,16,8,24
270,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,310.67,288.67,60.1,32,5.1,8.1,8.9,60.1,60.1,32,5,16,8.8,61.8,60.93,39.6,49.7,6.3,32.4,9,42.08,8.08,50.16,32.48,32.4,64.88,16.48,8.08,24.56,32.37,8,40.37,16.25,8,24.25,16.12,8,24.12,32,8,40,32,8,40,16,8,24
280,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,310.67,285.38,60.1,32,5.1,8.1,8.9,60.1,60.1,32,5,16,8.8,61.8,60.27,40,49.9,5.6,32.4,9.2,36.4,8.08,44.48,32.4,32.4,64.8,16.96,8.08,25.04,32.5,8,40.5,16.25,8.12,24.37,16.25,8.12,24.37,32,8,40,32,8,40,16,8,24
290,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,310.55,289.1,60.1,32,5.1,8.1,8.9,60.1,60.1,32,5,16,8.8,61.8,56.07,39.7,49.7,6.6,32.4,9.3,44.72,8.08,52.8,32.4,32.4,64.8,17.36,8.08,25.44,32.37,8,40.37,16.25,8,24.25,16.12,8.12,24.24,32,8,40,32,8,40,16,8,24
300,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,310.67,285.98,60.1,32,5.1,8.1,8.9,60.1,60.1,32,5,16,8.8,61.8,60.73,40,49.8,6.5,32.4,9,44.24,8.08,52.32,32.4,32.4,64.8,16.48,8.08,24.56,32.37,8,40.37,16.25,8,24.25,16.12,8.12,24.24,32,8,40,32,8,40,16,8,24
310,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,310.67,288,60.1,32,5.1,8.1,8.9,60.1,60.1,32,5,16,8.8,61.8,56.13,39.6,49.6,5.8,32.4,9,38.08,8.08,46.16,32.4,32.4,64.8,16.56,8.08,24.64,32.37,8,40.37,16.25,8,24.25,16.12,8,24.12,32,8,40,32,8,40,16,8,24
320,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,310.67,257.29,60.1,32,5.1,8.1,8.9,60.1,60.1,32,5,16,8.8,61.8,68.63,41,49.8,5.4,32.4,9.4,35.28,8.16,43.44,32.4,32.4,64.8,17.52,8.08,25.6,32.37,8,40.37,16.25,8,24.25,16.12,8,24.12,32,8,40,32,8,40,16,8,24
330,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,310.67,289.57,60.1,32,5.1,8.1,8.9,60.1,60.1,32,5,16,8.8,61.8,63.41,39.7,49.6,5.8,32.4,9.2,38.56,8.16,46.72,32.4,32.4,64.8,17.04,8.08,25.12,32.37,8,40.37,16.25,8,24.25,16.12,8.12,24.24,32,8,40,32,8,40,16,8,24
340,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,310.67,287.66,60.1,32,5.1,8.1,9,60.1,60.1,32,5,16,8.8,61.8,60.63,40,49.7,6.4,32.3,9.1,42.72,8.16,50.88,32.32,32.32,64.64,16.72,8.08,24.8,32.37,8,40.37,16.25,8,24.25,16.12,8.25,24.37,32,8,40,32,8,40,16,8,24
350,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,310.55,288.19,60.1,32,5.1,8.1,8.9,60.1,60.1,32,5,16,8.8,61.8,58.64,39.6,49.6,6.5,32.3,9.2,43.92,8.24,52.16,32.32,32.32,64.64,16.96,8.08,25.04,32.37,8,40.37,16.25,8,24.25,16.12,8.12,24.24,32,8,40,32,8,40,16,8,24
360,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,310.67,285.15,60.1,32,5,8.1,8.9,60.1,60.1,32,5,16,8.8,61.8,64.13,39.9,49.7,6.7,32.3,9.1,45.52,8.32,53.84,32.32,32.32,64.64,16.72,8.08,24.8,32.37,8,40.37,16.25,8.12,24.37,16.12,8.12,24.24,32,8,40,32,8,40,16,8,24
370,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,310.55,290.14,60.1,32,5,8.1,8.9,60.1,60.1,32,5,16,8.8,61.8,66.3,39.7,49.5,6.6,32.3,9.2,44.72,8.24,52.96,32.32,32.32,64.64,17.04,8.08,25.12,32.37,8,40.37,16.25,8.12,24.37,16.12,8,24.12,32,8,40,32,8,40,16,8,24
380,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,310.55,280.25,60.1,32,5,8,9,60.1,60.1,32,5,16,8.8,61.8,69.02,40.1,49.6,6.2,32.3,9.3,41.04,8.32,49.36,32.32,32.32,64.64,17.28,8.08,25.36,32.12,8,40.12,16.12,8,24.12,16.12,8.5,24.62,32,8,40,32,8,40,16,8,24
390,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,310.67,288.42,60.1,32,5,8.1,8.9,60.1,60.1,32,5,16,8.8,61.8,69.8,39.6,49.5,6.7,32.3,9.2,45.2,8.32,53.52,32.32,32.32,64.64,16.96,8.08,25.04,32.37,8,40.37,16.25,8,24.25,16.12,8,24.12,32,8,40,32,8,40,16,8,24
400,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,310.55,281.06,60.1,32,5,8,8.9,60.1,60.1,32,5,16,8.8,61.8,67.76,40.2,49.6,7.5,32.3,9.3,51.6,8.4,60,32.32,32.32,64.64,17.44,8.08,25.52,32.12,8,40.12,16.12,8,24.12,16.12,8,24.12,32,8,40,32,8,40,16,8,24
410,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,285.49,60.1,32,5,8.1,9.7,60.1,60.1,32,11,16,8.8,67.8,67.29,39.8,49.5,7.5,32.3,9.3,51.44,8.48,59.92,32.32,32.32,64.64,17.2,8.08,25.28,32.37,8,40.37,16.25,8,24.25,16.12,10.12,26.24,80,8,88,32,8,40,16,8,24
420,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.06,285.65,60.1,32,6,8,8.8,60.1,60.1,32,11,16,8.8,67.8,73.23,40,49.6,7.8,32.3,9.3,53.68,8.48,62.16,32.32,32.32,64.64,17.36,8.08,25.44,40.25,8,48.25,16.12,8,24.12,16.12,8,24.12,80,8,88,32,8,40,16,8,24
430,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.06,287.61,60.1,32,5,8.1,8.9,60.1,60.1,32,11,16,8.8,67.8,76.79,39.6,49.4,6.6,32.3,9.3,44.56,8.32,52.88,32.32,32.32,64.64,17.36,8.08,25.44,32.37,8,40.37,16.25,8.12,24.37,16.12,8,24.12,80,8,88,32,8,40,16,8,24
440,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,279.54,60.1,32,5,8.1,8.9,60.1,60.1,32,11,16,8.8,67.8,80.84,40.4,49.6,6.3,32.3,9.3,42.4,8.32,50.72,32.24,32.24,64.48,17.28,8.08,25.36,32.37,8,40.37,16.25,8.12,24.37,16.12,8.12,24.24,80,8,88,32,8,40,16,8,24
450,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.06,287.4,60.1,32,7,8,9.3,60.1,60.1,32,11,16,8.8,67.8,78.56,39.7,49.4,7.6,32.3,9.3,52.64,8.48,61.12,32.24,32.24,64.48,17.44,8.08,25.52,48.25,8,56.25,16.12,8,24.12,16.12,9.12,25.24,80,8,88,32,8,40,16,8,24
460,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,280.27,60.1,32,10,8.1,12.2,62.4,60.1,32,11,16,8.8,67.8,80.61,39.9,49.5,10.4,32.3,9.3,75.04,8.48,83.52,32.24,32.24,64.48,17.12,8.08,25.2,72.37,8,80.37,16.25,8,24.25,16.12,14.75,30.87,80,8,88,32,8,40,16,8,24
470,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,280.44,60.1,32,9,8,8.9,60.1,60.1,32,11,16,8.8,67.8,78.75,39.6,49.4,9,32.3,9.3,63.6,8.48,72.08,32.24,32.24,64.48,17.2,8.08,25.28,64.25,8,72.25,16.12,8,24.12,16.12,8,24.12,80,8,88,32,8,40,16,8,24
480,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,273.97,60.1,32,5,8,12.6,60.1,60.1,32,11,16,8.8,67.8,84.7,40.2,49.5,5.7,32.3,9.4,37.12,8.24,45.36,32.24,32.24,64.48,17.44,8.08,25.52,32.12,8,40.12,16.12,8,24.12,16.12,15.87,31.99,80,8,88,32,8,40,16,8,24
490,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,267.34,60.1,32,7,8.1,9.5,60.1,60.1,32,11,16,8.8,67.8,82.71,39.7,49.4,7.9,32.3,9.7,54.96,8.4,63.36,32.32,32.24,64.56,18.24,8.08,26.32,48.37,8,56.37,16.25,8,24.25,16.12,9.75,25.87,80,8,88,32,8,40,16,8,24
500,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,280.64,60.1,32,11,8.1,8.9,60.1,60.1,32,11,16,8.8,67.8,84.11,39.9,49.5,8.4,32.3,9.5,58.96,8.4,67.36,32.24,32.24,64.48,17.76,8.08,25.84,80.37,8,88.37,16.25,8,24.25,16.12,8.25,24.37,80,8,88,32,8,40,16,8,24
510,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.06,202.63,60.1,32,7,8,10.6,60.1,60.1,32,11,16,8.8,67.8,98.96,40.5,49.4,11.9,32.2,9.5,84.8,10.32,95.12,32.24,32.24,64.48,17.84,8.08,25.92,48.37,8,56.37,16.12,8,24.12,16.12,10.75,26.87,80,8,88,32,8,40,16,8,24
520,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.06,265.45,60.1,32,11,8.1,12.8,63.9,60.1,32,11,16,8.8,67.8,84.72,40.1,49.5,11,32.2,9.4,79.36,8.4,87.76,32.24,32.24,64.48,17.6,8.08,25.68,80.25,8,88.25,16.25,8,24.25,16.12,16.12,32.24,80,8,88,32,8,40,16,8,24
530,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,269.88,60.1,32,11,8.1,11.3,62.4,60.1,32,11,16,8.8,67.8,80.29,39.7,49.4,11.2,32.2,9.7,80.88,8.4,89.28,32.24,32.24,64.48,18.48,8.08,26.56,80.25,8,88.25,16.25,8,24.25,16.12,12.37,28.49,80,8,88,32,8,40,16,8,24
540,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,279.01,60.1,32,11,8,12.4,63.5,60.1,32,11,16,8.8,67.8,79.18,39.8,49.5,11.2,32.2,9.6,81.12,8.4,89.52,32.24,32.24,64.48,18.24,8.08,26.32,80.25,8,88.25,16,8,24,16,15.25,31.25,80,8,88,32,8,40,16,8,24
550,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,278.82,60.1,32,11,8,13.5,64.6,60.1,32,11,16,8.8,67.8,81.38,39.6,49.4,11.2,32.2,9.7,80.88,8.4,89.28,32.24,32.24,64.48,18.4,8,26.4,80.25,8,88.25,16,8,24,16,18.12,34.12,80,8,88,32,8,40,16,8,24
560,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.06,273.67,60.1,32,11,8,12.2,63.3,60.1,32,11,16,8.8,67.8,86.8,39.7,49.4,11.3,32.2,10,81.76,8.4,90.16,32.24,32.24,64.48,19.04,8,27.04,80.25,8,88.25,16,8,24,16,14.75,30.75,80,8,88,32,8,40,16,8,24
570,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.06,256.28,60.1,32,11,8,13.5,64.6,60.1,32,11,16,8.8,67.8,84.15,40.4,49.6,11.1,32.2,9.9,80.72,8.4,89.12,32.24,32.24,64.48,18.96,8,26.96,80.25,8,88.25,16,8,24,16,18.12,34.12,80,8,88,32,8,40,16,8,24
580,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,275.63,60.1,32,11,8.1,12.8,64,60.1,32,11,16,8.8,67.8,85.05,39.7,49.4,11.2,32.2,10.1,81.04,8.4,89.44,32.24,32.24,64.48,19.6,8,27.6,80.25,8,88.25,16.25,8,24.25,16.12,16.37,32.49,80,8,88,32,8,40,16,8,24
590,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,257.8,60.1,32,11,8,12.7,63.7,60.1,32,11,16,8.8,67.8,85.01,40.4,49.6,11.3,32.2,10.3,82,8.4,90.4,32.24,32.24,64.48,19.92,8,27.92,80.25,8,88.25,16,7.87,23.87,16,16,32,80,8,88,32,8,40,16,8,24
600,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.06,276.42,60.1,32,11,8.1,12,63.2,60.1,32,11,16,8.8,67.8,84.93,39.7,49.4,11.1,32.2,10.3,80.8,8.4,89.2,32.24,32.24,64.48,19.92,8,27.92,80.25,8,88.25,16.25,8,24.25,16.12,14.25,30.37,80,8,88,32,8,40,16,8,24
610,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.06,257.38,60.1,32,11,8,14.8,65.9,60.1,32,11,16,8.8,67.8,83.46,40.4,49.6,11.2,32.2,10.5,80.96,8.32,89.28,32.24,32.24,64.48,20.64,8,28.64,80.25,8,88.25,16,8,24,16,21.5,37.5,80,8,88,32,8,40,16,8,24
620,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.06,256.34,60.1,32,11,8,13.8,64.9,60.1,32,11,16,8.8,67.8,82.44,40.7,49.4,11.1,32.2,10.6,80.32,8.32,88.64,32.24,32.24,64.48,20.88,8,28.88,80.25,8,88.25,16,8,24,16,19,35,80,8,88,32,8,40,16,8,24
630,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,258.06,60.1,32,11,8,13.3,64.3,60.1,32,11,16,8.8,67.8,81.16,40.3,49.5,11.2,32.2,10.9,80.88,8.32,89.2,32.24,32.16,64.4,21.52,8,29.52,80.25,8,88.25,16,8,24,16,17.5,33.5,80,8,88,32,8,40,16,8,24
640,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,235.12,60.1,32,11,8,12.9,63.9,60.1,32,11,16,8.8,67.8,91.61,40.6,49.4,11.3,32.2,10.8,82.16,8.32,90.48,32.24,32.24,64.48,21.52,8,29.52,80.25,8,88.25,16,8,24,16,16.5,32.5,80,8,88,32,8,40,16,8,24
650,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.06,257.68,60.1,32,11,8,12.2,63.3,60.1,32,11,16,8.8,67.8,81.75,40.3,49.5,11.2,32.2,11.1,80.96,8.32,89.28,32.16,32.16,64.32,22.24,8,30.24,80.25,8,88.25,16,8,24,16,14.87,30.87,80,8,88,32,8,40,16,8,24
660,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,276.54,60.1,32,11,8,12,63.1,60.1,32,11,16,8.8,67.8,80.44,39.6,49.4,11.2,32.2,11.3,81.04,8.32,89.36,32.16,32.16,64.32,22.8,8,30.8,80.25,8,88.25,16,8,24,16,14.25,30.25,80,8,88,32,8,40,16,8,24
670,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,259.28,60.1,32,11,8,12.7,63.8,60.1,32,11,16,8.8,67.8,82.07,40.3,49.5,11.2,32.2,11.5,81.04,8.32,89.36,32.16,32.16,64.32,23.36,8,31.36,80.25,8,88.25,16,8,24,16,16.12,32.12,80,8,88,32,8,40,16,8,24
680,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.06,275.35,60.1,32,11,8,12.6,63.6,60.1,32,11,16,8.8,67.8,82.48,39.6,49.4,11.2,32.2,11.6,80.96,8.32,89.28,32.16,32.16,64.32,23.6,8,31.6,80.25,8,88.25,16,8,24,16,15.75,31.75,80,8,88,32,8,40,16,8,24
690,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,258.59,60.1,32,11,8,12.7,63.8,60.1,32,11,16,8.8,67.8,79.74,40.3,49.5,11.2,32.2,12,80.96,8.32,89.28,32.16,32.16,64.32,24.64,8,32.64,80.25,8,88.25,16,8,24,16,16.12,32.12,80,8,88,32,8,40,16,8,24
700,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,277.81,60.1,32,11,8,13.2,64.3,60.1,32,11,16,8.8,67.8,77.47,39.7,49.3,11.1,32.2,12.1,80.64,8.32,88.96,32.16,32.16,64.32,24.88,8,32.88,80.25,8,88.25,16,8,24,16,17.5,33.5,80,8,88,32,8,40,16,8,24
710,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.06,259.48,60.1,32,11,8,11.7,62.8,60.1,32,11,16,8.8,67.8,78.31,40.3,49.5,11.1,32.2,12.2,80.24,8.32,88.56,32.16,32.16,64.32,25.28,8,33.28,80.25,8,88.25,16,8,24,16,13.5,29.5,80,8,88,32,8,40,16,8,24
720,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.06,277.39,60.1,32,11,8.1,13.7,64.9,60.1,32,11,16,8.8,67.8,80.79,39.6,49.3,11.2,32.2,12.7,81.44,8.32,89.76,32.16,32.16,64.32,26.64,8,34.64,80.25,8,88.25,16.25,8,24.25,16.12,18.5,34.62,80,8,88,32,8,40,16,8,24
730,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,258.42,60.1,32,11,8.1,13.9,65,60.1,32,11,16,8.8,67.8,79.11,40.2,49.5,11.2,32.2,13,80.96,8.32,89.28,32.16,32.16,64.32,27.36,8,35.36,80.25,8,88.25,16.25,8,24.25,16.12,18.87,34.99,80,8,88,32,8,40,16,8,24
740,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,278.42,60.1,32,11,8,15.1,66.2,60.1,32,11,16,8.8,67.8,77.79,39.6,49.3,11.1,32.2,13.2,80.32,8.32,88.64,32.16,32.16,64.32,28,8,36,80.25,8,88.25,16,8,24,16,22.12,38.12,80,8,88,32,8,40,16,8,24
750,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,259.85,60.1,32,11,8,11.7,62.8,60.1,32,11,16,8.8,67.8,78.24,40.2,49.5,11.1,32.2,13.3,80.88,8.32,89.2,32.16,32.16,64.32,28.32,8,36.32,80.25,8,88.25,16,8,24,16,13.62,29.62,80,8,88,32,8,40,16,8,24
760,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,276.75,60.1,32,11,8,11.4,62.5,60.1,32,11,16,8.8,67.8,80.79,39.5,49.3,11.1,32.2,13.8,80.8,8.32,89.12,32.16,32.16,64.32,29.52,8,37.52,80.25,8,88.25,16,8,24,16,12.87,28.87,80,8,88,32,8,40,16,8,24
770,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,233.85,60.1,32,11,8,13.2,64.2,60.1,32,11,16,8.8,67.8,84.69,40.3,49.4,11.3,32.2,13.8,82.32,8.32,90.64,32.24,32.16,64.4,29.6,8,37.6,80.25,8,88.25,16,8,24,16,17.25,33.25,80,8,88,32,8,40,16,8,24
780,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.06,278.45,60.1,32,11,8,13.9,64.9,60.1,32,11,16,8.8,67.8,78.15,39.6,49.3,11.1,32.2,14.1,80.8,8.24,89.04,32.16,32.16,64.32,30.32,8,38.32,80.25,8,88.25,16,8,24,16,19,35,80,8,88,32,8,40,16,8,24
790,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,260.89,60.1,32,11,8,13,64,60.1,32,11,16,8.8,67.8,79.07,40.2,49.4,11.1,32.2,14.2,80.88,8.24,89.12,32.16,32.16,64.32,30.72,8,38.72,80.25,8,88.25,16,8,24,16,16.75,32.75,80,8,88,32,8,40,16,8,24
800,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.06,259.7,60.1,32,11,8,12.9,64,60.1,32,11,16,8.8,67.8,85.34,39.5,49.3,11.5,32.2,14.4,83.68,8.24,91.92,32.16,32.16,64.32,31.36,8,39.36,80.25,8,88.25,16,8,24,16,16.75,32.75,80,8,88,32,8,40,16,8,24
810,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,257.59,60.1,32,11,8,12.7,63.7,60.1,32,11,16,8.8,67.8,81.19,40.2,49.4,11.1,32.2,14.6,80.8,8.24,89.04,32.16,32.16,64.32,31.6,8,39.6,80.25,8,88.25,16,8,24,16,16.12,32.12,80,8,88,32,8,40,16,8,24
820,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.06,281.61,60.1,32,11,8,12.7,63.8,60.1,32,11,16,8.8,67.8,78.96,39.5,49.3,11.1,32.1,14.5,80.8,8.24,89.04,32.16,32.16,64.32,31.6,8,39.6,80.25,8,88.25,16,8,24,16,16.12,32.12,80,8,88,32,8,40,16,8,24
830,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.06,261.18,60.1,32,11,8,12.7,63.7,60.1,32,11,16,8.8,67.8,79.25,40.2,49.4,11.1,32.1,14.6,80.88,8.24,89.12,32.16,32.16,64.32,31.84,8,39.84,80.25,8,88.25,16,8,24,16,16,32,80,8,88,32,8,40,16,8,24
840,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.06,274.22,60.1,32,11,8,12.4,63.5,60.1,32,11,16,8.8,67.8,81.98,39.5,49.3,11.1,32.1,14.5,80.8,8.24,89.04,32.16,32.16,64.32,31.6,8,39.6,80.25,8,88.25,16,8,24,16,15.37,31.37,80,8,88,32,8,40,16,8,24
850,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,260.65,60.1,32,11,8,12.3,63.4,60.1,32,11,16,8.8,67.8,79.93,40.2,49.4,11.1,32.1,14.6,80.88,8.24,89.12,32.16,32.16,64.32,31.76,8,39.76,80.25,8,88.25,16,8,24,16,15.25,31.25,80,8,88,32,8,40,16,8,24
860,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,280.62,60.1,32,11,8,12,63,60.1,32,11,16,8.8,67.8,79.32,39.5,49.3,11.1,32.1,14.5,80.8,8.24,89.04,32.16,32.16,64.32,31.6,8,39.6,80.12,8,88.12,16,8,24,16,14.25,30.25,80,8,88,32,8,40,16,8,24
870,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.06,259.74,60.1,32,11,8,13.6,64.7,60.1,32,11,16,8.8,67.8,81.11,40.1,49.4,11.1,32.1,14.6,80.8,8.24,89.04,32.16,32.16,64.32,31.84,8,39.84,80.12,8,88.12,16,8,24,16,18.5,34.5,80,8,88,32,8,40,16,8,24
880,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.06,275.37,60.1,32,11,8,12.9,64,60.1,32,11,16,8.8,67.8,82.8,39.5,49.3,11.2,32.1,14.6,81.44,8.24,89.68,32.16,32.16,64.32,31.84,8,39.84,80.12,8,88.12,16,8,24,16,16.62,32.62,80,8,88,32,8,40,16,8,24
890,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,258.82,60.1,32,11,7.7,11.1,61.8,60.1,32,11,16,8.8,67.8,80.19,40.1,49.4,11.1,32.1,14.7,80.64,8.24,88.88,32.16,32.16,64.32,31.92,8,39.92,80.12,8,88.12,15.37,8,23.37,16.62,11.37,27.99,80,8,88,32,8,40,16,8,24
900,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.06,275.21,60.1,32,11,8,13.8,64.8,60.1,32,11,16,8.8,67.8,83.79,39.5,49.3,11.1,32.1,14.7,80.48,8.24,88.72,32.16,32.08,64.24,32,8,40,80.12,8,88.12,16,8,24,16,18.87,34.87,80,8,88,32,8,40,16,8,24
910,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,260.28,60.1,32,11,5,12.8,60.8,60.1,32,11,16,8.8,67.8,80.62,40.1,49.4,11.1,32.1,14.7,80.64,8.24,88.88,32.16,32.08,64.24,32,8,40,80.12,8,88.12,10,8,18,22.12,12.75,34.87,80,8,88,32,8,40,16,8,24
920,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,276.27,60.1,32,11,5.8,14.2,63,60.1,32,11,16,8.8,67.8,82.96,39.5,49.3,11.1,32.1,14.7,80.64,8.24,88.88,32.16,32.08,64.24,32,8,40,80.12,8,88.12,11.5,8,19.5,20.5,15.37,35.87,80,8,88,32,8,40,16,8,24
930,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,259.91,60.1,32,11,8,13.1,64.1,60.1,32,11,16,8.8,67.8,81.41,40.1,49.4,11.1,32.1,14.7,80.72,8.24,88.96,32.16,32.08,64.24,31.92,8,39.92,80.12,8,88.12,16,8,24,16,17,33,80,8,88,32,8,40,16,8,24
940,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,279.33,60.1,32,11,8,10.8,61.8,60.1,32,11,16,8.8,67.8,80.15,39.5,49.3,11.1,32.1,14.7,80.64,8.24,88.88,32.16,32.08,64.24,32.08,8,40.08,80.12,8,88.12,16,8,24,16,11.25,27.25,80,8,88,32,8,40,16,8,24
950,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,283.18,262.04,60.1,32,11,8,12.7,63.7,60.1,32,11,16,8.8,67.8,80.23,40.1,49.4,11.1,32.1,14.7,80.72,8.24,88.96,32.16,32.08,64.24,32.08,8,40.08,80.12,8,88.12,16,8,24,16,16,32,80,8,88,32,8,40,16,8,24
960,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,260.4,246.16,60.1,32,11,8,12.4,63.5,60.1,32,11,16,14.7,73.7,85.78,39.9,49.3,11.3,32.1,14.7,82.48,8.24,90.72,32.16,32.08,64.24,32,8,40,80.12,8,88.12,16,8,24,16,15.5,31.5,80,8,88,32,8,40,32,8,40
970,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,260.51,260.84,60.1,32,11,4.4,14,61.4,60.1,32,11,16,14.7,73.7,80.86,40.1,49.4,11.1,32.1,14.7,80.72,8.24,88.96,32.16,32.08,64.24,32.08,8,40.08,80.12,8,88.12,8.75,7.87,16.62,23.37,14.75,38.12,80,8,88,32,8,40,32,8,40
980,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,260.51,278.07,60.1,32,11,4,14.9,61.9,60.1,32,11,16,14.7,73.7,80.19,39.4,49.2,11.1,32.1,14.7,80.64,8.24,88.88,32.16,32.08,64.24,32.08,8,40.08,80.12,8,88.12,0,8,8,32.5,8,40.5,80,8,88,32,8,40,32,8,40
990,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,260.51,257.86,60.1,32,11,4,14.9,61.9,60.1,32,11,16,14.7,73.7,80.66,40.1,49.3,11.1,32.1,14.7,80.56,8.24,88.8,32.16,32.08,64.24,32.08,8,40.08,80.12,8,88.12,0,8,8,32.5,8,40.5,80,8,88,32,8,40,32,8,40
1000,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,260.4,278.52,60.1,32,11,4,14.9,62,60.1,32,11,16,14.7,73.7,83.91,39.4,49.2,11.1,32.1,14.7,80.72,8.24,88.96,32.16,32.08,64.24,32.08,8,40.08,80.12,8,88.12,0,8,8,32.5,8.12,40.62,80,8,88,32,8,40,32,8,40
1010,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,260.51,253.45,60.1,32,11,4,14.9,61.9,60.1,32,11,16,14.7,73.7,81.67,40.1,49.3,11.1,32.1,14.7,80.64,8.24,88.88,32.16,32.08,64.24,32.08,8,40.08,80.12,8,88.12,0,8,8,32.5,8,40.5,80,8,88,32,8,40,32,8,40
1020,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,260.4,233.09,60.1,32,11,4.1,15,62.1,60.1,32,11,16,14.7,73.7,85.83,39.8,49.2,11.7,32.1,14.7,84.88,8.48,93.36,32.16,32.08,64.24,32.08,8,40.08,80.12,8,88.12,0,8.12,8.12,32.5,8.12,40.62,80,8,88,32,8,40,32,8,40
1030,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,260.51,245.78,60.1,32,11,4,14.7,61.7,60.1,32,11,16,14.7,73.7,83.89,40.3,49.3,11.2,32.1,14.7,81.12,8.24,89.36,32.08,32.08,64.16,32.08,8,40.08,80.12,8,88.12,0,8,8,32,8,40,80,8,88,32,8,40,32,8,40
1040,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,260.4,270.97,60.1,32,11,4,14.7,61.7,60.1,32,11,16,14.7,73.7,84.07,39.4,49.2,11.2,32.1,14.7,81.28,8.24,89.52,32.16,32.16,64.32,32.08,8,40.08,80.12,8,88.12,0,8,8,32,8,40,80,8,88,32,8,40,32,8,40
1050,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,260.51,260.45,60.1,32,11,4,14.7,61.7,60.1,32,11,16,14.7,73.7,81.2,40.1,49.3,11.1,32.1,14.7,80.72,8.24,88.96,32.08,32.08,64.16,32.08,8,40.08,80.12,8,88.12,0,8,8,32,8,40,80,8,88,32,8,40,32,8,40
1060,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,260.51,277.25,60.1,32,11,4,14.7,61.7,60.1,32,11,16,14.7,73.7,80.17,39.4,49.2,11.1,32.1,14.7,80.64,8.24,88.88,32.08,32.08,64.16,32.08,8,40.08,80.12,8,88.12,0,8,8,32,8,40,80,8,88,32,8,40,32,8,40
1070,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,260.4,259.54,60.1,32,11,4,14.7,61.7,60.1,32,11,16,14.7,73.7,81.17,40.1,49.3,11.2,32.1,14.7,80.96,8.24,89.2,32.08,32.08,64.16,32.08,8,40.08,80.12,8,88.12,0,8,8,32,8,40,80,8,88,32,8,40,32,8,40
1080,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,260.4,265.01,60.1,32,11,4,14.7,61.7,60.1,32,11,16,14.7,73.7,83.66,39.7,49.2,11.1,32.1,14.7,80.96,8.16,89.12,32.08,32.08,64.16,32.08,8,40.08,80.12,8,88.12,0,8,8,32,8,40,80,8,88,32,8,40,32,8,40
1090,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,260.4,257.71,60.1,32,11,4,14.7,61.7,60.1,32,11,16,14.7,73.7,81.29,40.1,49.3,11.1,32.1,14.7,80.48,8.16,88.64,32.16,32.08,64.24,32.08,8,40.08,80.12,8,88.12,0,8,8,32,8,40,80,8,88,32,8,40,32,8,40
1100,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,260.51,280.63,60.1,32,11,4,14.7,61.7,60.1,32,11,16,14.7,73.7,80,39.4,49.2,11.1,32.1,14.7,80.56,8.16,88.72,32.08,32.08,64.16,32.08,8,40.08,80.12,8,88.12,0,8,8,32,8,40,80,8,88,32,8,40,32,8,40
1110,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,260.51,258.34,60.1,32,11,4,14.7,61.7,60.1,32,11,16,14.7,73.7,80.08,40,49.3,11.1,32.1,14.7,80.56,8.16,88.72,32.16,32.08,64.24,32.08,8,40.08,80.12,8,88.12,0,8,8,32,8,40,80,8,88,32,8,40,32,8,40
1120,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,260.51,261.4,60.1,32,11,4,14.7,61.7,60.1,32,11,16,14.7,73.7,82.56,39.4,49.2,11.4,32.1,14.7,83.36,8.16,91.52,32.16,32.16,64.32,32.08,8,40.08,80.12,8,88.12,0,8,8,32,8,40,80,8,88,32,8,40,32,8,40
1130,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,260.51,258.18,60.1,32,11,4,14.7,61.7,60.1,32,11,16,14.7,73.7,80.58,40,49.3,11.1,32.1,14.7,80.72,8.16,88.88,32.08,32.08,64.16,32.08,8,40.08,80.12,8,88.12,0,8,8,32,8,40,80,8,88,32,8,40,32,8,40
1140,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,260.51,277.64,60.1,32,11,4,14.7,61.7,60.1,32,11,16,14.7,73.7,80.32,39.4,49.2,11.1,32.1,14.7,80.64,8.16,88.8,32.08,32.08,64.16,32.08,8,40.08,80.12,8,88.12,0,8,8,32,8,40,80,8,88,32,8,40,32,8,40
1150,16.93,319.43,60.1070657107974,CPU bound,16.93,319.43,60.1070657107974,,260.51,242.95,60.1,32,11,4,14.7,61.7,60.1,32,11,16,14.7,73.7,79.9,40.1,49.3,11.1,32.1,14.7,80.8,8.24,89.04,32.08,32.08,64.16,32.08,8,40.08,80.12,8,88.12,0,8,8,32,8,40,80,8,88,32,8,40,32,8,40
,,,,,,,,,,,,,,,,,,,,,,,78.53,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,77.91,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,77.36,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,80.07,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,79.96,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,78.25,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,77.4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,76.47,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,78.34,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,77.96,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,76.6,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,77.55,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,85.24,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,78.22,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> Plots/3D-1r-homo-star-const-double-HSW.csv <==
N^3,Roofline CS GFLOPs,Roofline CS MLUPs,Roofline CS cycl,Roofline CS Arithmetic Intensity,Roofline LC GFLOPs,Roofline LC MLUPs,Roofline LC cycl,Roofline LC Arithmetic Intensity,Roofline ECM MLUPs,Benchmark MLUPs,ECM CS Tol,ECM CS Tnol,ECM CS Tl1l2,ECM CS Tl2l3,ECM CS Tl3mem,ECM CS cycl,ECM LC Tol,ECM LC Tnol,ECM LC Tl1l2,ECM LC Tl2l3,ECM LC Tl3mem,ECM LC cycl,Benchmark cycl,Benchmark Pheno Tol,Benchmark Pheno Tnol,Benchmark Pheno Tl1l2,Benchmark Pheno Tl2l3,Benchmark Pheno Tl3mem,Benchmark Transfer L1L2 load,Benchmark Transfer L1L2 evict,Benchmark Transfer L1L2 total,Benchmark Transfer L2L3 load,Benchmark Transfer L2L3 evict,Benchmark Transfer L2L3 total,Benchmark Transfer L3MEM load,Benchmark Transfer L3MEM evict,Benchmark Transfer L3MEM total,CS Transfer L1L2 load,CS Transfer L1L2 evict,CS Transfer L1L2 total,CS Transfer L2L3 load,CS Transfer L2L3 evict,CS Transfer L2L3 total,CS Transfer L3MEM load,CS Transfer L3MEM evict,CS Transfer L3MEM total,LC Transfer L1L2 load,LC Transfer L1L2 evict,LC Transfer L1L2 total,LC Transfer L2L3 load,LC Transfer L2L3 evict,LC Transfer L2L3 total,LC Transfer L3MEM load,LC Transfer L3MEM evict,LC Transfer L3MEM total,Blocking L2-3D Mlup/s,Blocking L2-3D cy/CL,Blocking L3-3D Mlup/s,Blocking L3-3D cy/CL,N scaling,Threads scaling,Gflop/s  scaling,Gflop/s (Roofline)  scaling,Mlup/s scaling,Mlup/s (Roofline) scaling,cy/CL scaling,cy/CL (ECM) scaling,MLUP/s (ECM) scaling
10,10.73,1532.85,12.0037838014157,CPU bound,10.73,1532.85,12.0037838014157,,1532.66,370.72,12,7.5,0,0,0,12,12,7.5,0,0,0,12,49.82,48.4,33.3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,346.24,54.08,338.82,55.68,1010,1,2.38,2.47,341.06,352.85,53.95,57.5,320
20,9.67,1381.42,13.3196276295406,CPU bound,10.73,1532.85,12.0037838014157,,1362.96,363.75,12,7.5,3.6,0,0,12,12,7.5,3,0,0,12,49.6,48.9,30.4,3.6,0,0,20.08,9.12,29.2,0.08,0,0.08,0,0,0,19.87,9.12,28.99,0,0,0,0,0,0,16,8,24,0,0,0,0,0,0,469.34,40,468.9,40,1010,2,3.25,4,465.29,571.42,39.54,28.75,640
30,7.53,1075.71,17.1049818259568,0.26,8.5,1214.28,15.1530124847646,0.29,943.58,646.63,12,7.5,3.4,6.8,0,17.7,12,7.5,3,6,0,16.5,28.3,18,14.1,3.7,6.7,0,20.72,8.72,29.44,15.84,6.24,22.08,0,0,0,18.37,8.62,26.99,18.37,8.62,26.99,0,0,0,16,8,24,16,8,24,0,0,0,426.73,43.76,426.32,43.76,1010,3,3.83,4.66,547.45,665.71,33.61,26,707.69
40,5.85,835.71,22.0172069258475,0.16,6.23,890,20.6741573033708,0.17,782.63,704.42,12,7.5,5.3,6.5,0,19.4,12,7.5,5,6,0,18.5,25.35,18.7,12.3,5.4,6.7,0,34.32,8.48,42.8,18.16,8.4,26.56,0,0,0,34.12,8.37,42.49,17.75,8.37,26.12,0,0,0,32,8,40,16,8,24,0,0,0,494.47,37.52,496.59,37.52,1010,4,4.25,4.84,608.42,691.42,30.24,26,707.69
50,5.91,844.28,21.7937177239778,0.17,6.23,890,20.6741573033708,0.17,782.97,719.47,12,7.5,5.3,6.4,0,19.2,12,7.5,5,6,0,18.5,25.35,15.7,11.1,5.3,6.6,0,33.84,8.4,42.24,17.92,8.32,26.24,0,0,0,33.75,8.37,42.12,17.37,8.37,25.74,0,0,0,32,8,40,16,8,24,0,0,0,527.52,35.36,525.57,35.36,1010,5,4.47,4.93,638.81,704.28,28.8,26,707.69
60,5.97,852.85,21.5747200562819,0.17,6.23,890,20.6741573033708,0.17,782.97,788.35,12,7.5,5.2,6.4,0,19.1,12,7.5,5,6,0,18.5,25.17,16.5,11.1,5.2,6.5,0,33.44,8.32,41.76,18.56,8.24,26.8,0,0,0,33.5,8.25,41.75,17.37,8.25,25.62,0,0,0,32,8,40,16,8,24,0,0,0,559.58,33.44,545.02,34,1010,6,4.65,4.92,665.09,702.85,27.67,26,707.69
70,6,857.14,21.4667382224607,0.17,6.23,890,20.6741573033708,0.17,782.97,792.6,12,7.5,5.2,6.4,0,19.1,12,7.5,5,6,0,18.5,24.02,14.5,9.4,5.2,6.6,0,33.36,8.24,41.6,23.04,8.24,31.28,0,0,0,33.25,8.25,41.5,17.5,8.25,25.75,0,0,0,32,8,40,16,8,24,0,0,0,610.03,30.64,604.09,30.64,1010,7,4.77,4.95,682.13,707.14,26.97,26,707.69
80,6.04,862.85,21.3246798400649,0.17,6.23,890,20.6741573033708,0.17,782.97,749.72,12,7.5,5.2,6.5,0,19.1,12,7.5,5,6,0,18.5,25.29,15.2,10.1,5.2,8,0,33.2,8.24,41.44,28.8,8.16,36.96,0,0,0,33,8.25,41.25,17.62,8.25,25.87,0,0,0,32,8,40,16,8,24,0,0,0,617.13,30.16,618.18,30.16,1010,8,5.45,5.63,779.8,804.28,23.6,22.75,808.79
90,6.06,865.71,21.2542306315048,0.17,6.23,890,20.6741573033708,0.17,782.63,774.17,12,7.5,5.1,6.5,0,19.1,12,7.5,5,6,0,18.5,26.3,14,9.2,5.2,7.6,0,33.12,8.16,41.28,31.68,8.16,39.84,0.4,0.24,0.64,32.87,8.25,41.12,17.87,8.12,25.99,0,0,0,32,8,40,16,8,24,0,0,0,575.98,32.24,577.59,32.24,1010,9,6.14,6.39,877.77,912.85,20.96,20.22,909.99
100,4.74,677.14,27.1731104350651,0.17,4.76,680,27.0588235294118,0.17,669.09,722.88,12,7.5,5.1,10,0,22.7,12,7.5,5,10,0,22.5,28.96,14.7,9.4,5.1,9.9,1.8,32.88,8.16,41.04,32.88,8,40.88,3.28,1.6,4.88,32.87,8.12,40.99,32,8.12,40.12,0,0,0,32,8,40,32,8,40,0,0,0,618.13,30.16,603.1,30.64,1010,10,6.75,7.08,965.14,1011.42,19.06,18.2,1010.98
110,3.96,565.71,32.5254989305474,0.26,4.39,627.14,29.3395414102114,0.29,417.05,548.9,12,7.5,5.1,10.2,18.5,41.3,12,7.5,5,10,16.6,39.1,34.3,13.8,8.8,5.1,10.2,10.8,32.88,8.16,41.04,32.88,7.92,40.8,10.4,4.96,15.36,32.75,8.12,40.87,32.75,8.12,40.87,17,9.62,26.62,32,8,40,32,8,40,16,8,24,543.85,34.64,506.06,36.8,1010,11,7.51,7.83,1073.9,1118.57,17.13,16.54,1112.45
120,4.29,612.85,30.0236599494167,0.28,4.39,627.14,29.3395414102114,0.29,417.05,461.18,12,7.5,5.1,10.2,17,39.9,12,7.5,5,10,16.6,39.1,38.73,14.5,8.7,5.1,10.2,16.3,32.8,8.16,40.96,32.64,7.92,40.56,14.56,7.76,22.32,32.62,8.12,40.74,32.62,8.12,40.74,16.37,8.12,24.49,32,8,40,32,8,40,16,8,24,511.19,36,455.13,40.88,1010,12,8.24,8.49,1178.2,1212.85,15.62,15.16,1213.72
130,4.3,614.28,29.9537670117862,0.29,4.39,627.14,29.3395414102114,0.29,417.05,460.95,12,7.5,5.1,10.2,17,39.8,12,7.5,5,10,16.6,39.1,39.63,13.7,8.5,5.1,10.1,17.1,32.72,8.16,40.88,32.64,7.84,40.48,16.56,8.08,24.64,32.62,8.12,40.74,32.62,8.12,40.74,16.37,8.12,24.49,32,8,40,32,8,40,16,8,24,501.7,37.52,447.31,41.76,1010,13,8.83,9.19,1261.91,1312.85,14.58,14,1314.28
140,4.3,614.28,29.9537670117862,0.29,4.39,627.14,29.3395414102114,0.29,417.05,456.44,12,7.5,5.1,10.2,17,39.7,12,7.5,5,10,16.6,39.1,39.76,14.2,8.7,5.1,10.1,17.1,32.72,8.16,40.88,32.64,8,40.64,16.56,8.16,24.72,32.62,8.12,40.74,32.62,8.12,40.74,16.37,8.12,24.49,32,8,40,32,8,40,16,8,24,485.55,38.32,435.16,42.72,1010,14,9.29,9.82,1328.15,1402.85,13.85,13,1415.38
150,4.31,615.71,29.8841987299215,0.29,4.39,627.14,29.3395414102114,0.29,417.05,459.41,12,7.5,5.1,10.2,17,39.7,12,7.5,5,10,16.6,39.1,39.36,13.4,8.1,5.1,10.1,17.5,32.64,8.08,40.72,32.64,7.76,40.4,16.56,8.16,24.72,32.5,8.12,40.62,32.5,8.12,40.62,16.37,8.12,24.49,32,8,40,32,8,40,16,8,24,502.57,37.52,449.66,41.76,,,,,,,,,
160,4.32,617.14,29.8149528470039,0.29,4.39,627.14,29.3395414102114,0.29,417.05,462.24,12,7.5,5.1,10.2,16.9,39.7,12,7.5,5,10,16.6,39.1,39.61,13.9,8.5,5.1,10.1,17.1,32.64,8.08,40.72,32.56,7.92,40.48,16.56,8.08,24.64,32.5,8.12,40.62,32.5,8.12,40.62,16.25,8.12,24.37,32,8,40,32,8,40,16,8,24,509.31,36.8,458.09,40.88,,,,,,,,,
170,4.33,618.57,29.7460271270834,0.29,4.39,627.14,29.3395414102114,0.29,417.23,463.15,12,7.5,5.1,10.1,16.9,39.6,12,7.5,5,10,16.6,39.1,39.4,13.3,8.2,5.1,10.1,17,32.56,8.08,40.64,32.56,7.92,40.48,16.56,8.08,24.64,32.5,8.12,40.62,32.5,8.12,40.62,16.25,8,24.25,32,8,40,32,8,40,16,8,24,514.4,36,455.54,40.88,,,,,,,,,
180,4.32,617.14,29.8149528470039,0.29,4.39,627.14,29.3395414102114,0.29,417.05,468.12,12,7.5,5.1,10.1,16.9,39.6,12,7.5,5,10,16.6,39.1,39.58,13.7,8.3,5.1,10.1,17,32.56,8.08,40.64,32.48,7.84,40.32,16.48,8.08,24.56,32.5,8.12,40.62,32.5,8.12,40.62,16.25,8.12,24.37,32,8,40,32,8,40,16,8,24,516.66,36,457,40.88,,,,,,,,,
190,4.33,618.57,29.7460271270834,0.29,4.39,627.14,29.3395414102114,0.29,417.05,468.03,12,7.5,5.1,10.1,16.9,39.6,12,7.5,5,10,16.6,39.1,39.35,13.1,8,5.1,10.1,17,32.48,8.08,40.56,32.48,7.76,40.24,16.48,8.08,24.56,32.5,8.12,40.62,32.5,8.12,40.62,16.25,8.12,24.37,32,8,40,32,8,40,16,8,24,522.72,35.36,458.35,40.88,,,,,,,,,
200,4.35,621.42,29.6096038106273,0.29,4.39,627.14,29.3395414102114,0.29,417.23,470.23,12,7.5,5.1,10.1,16.8,39.5,12,7.5,5,10,16.6,39.1,39.66,13.5,8,5.1,10.1,17,32.48,8.08,40.56,32.4,7.76,40.16,16.4,8.08,24.48,32.37,8.12,40.49,32.37,8.12,40.49,16.25,8,24.25,32,8,40,32,8,40,16,8,24,523.11,35.36,460.04,40.88,,,,,,,,,
210,4.33,618.57,29.7460271270834,0.29,4.39,627.14,29.3395414102114,0.29,417.05,466,12,7.5,5.1,10.1,16.9,39.5,12,7.5,5,10,16.6,39.1,39.81,13,7.9,5.1,10.1,17,32.48,8.08,40.56,32.4,7.76,40.16,16.4,8.08,24.48,32.37,8.12,40.49,32.37,8.12,40.49,16.25,8.12,24.37,32,8,40,32,8,40,16,8,24,520.47,36,456.22,40.88,,,,,,,,,
220,4.33,618.57,29.7460271270834,0.29,4.39,627.14,29.3395414102114,0.29,417.05,465.44,12,7.5,5.1,10.1,16.9,39.6,12,7.5,5,10,16.6,39.1,40.01,13.4,8.1,5.1,10.1,16.9,32.48,8.08,40.56,32.4,7.84,40.24,16.48,8.08,24.56,32.37,8.12,40.49,32.37,8.12,40.49,16.25,8.12,24.37,32,8,40,32,8,40,16,8,24,502.78,36.8,451.1,41.76,,,,,,,,,
230,4.35,621.42,29.6096038106273,0.29,4.39,627.14,29.3395414102114,0.29,417.05,469.61,12,7.5,5,10.1,16.8,39.4,12,7.5,5,10,16.6,39.1,39.43,12.9,7.7,5.1,10.1,16.9,32.48,8.08,40.56,32.4,7.84,40.24,16.4,8.08,24.48,32.37,8.12,40.49,32.37,8.12,40.49,16.12,8,24.12,32,8,40,32,8,40,16,8,24,537.39,34.64,463.11,40,,,,,,,,,
240,4.36,622.85,29.5416231837521,0.29,4.39,627.14,29.3395414102114,0.29,417.23,452.89,12,7.5,5,10.1,16.8,39.4,12,7.5,5,10,16.6,39.1,39.16,13.3,8,5.1,10,16.9,32.48,8.08,40.56,32.4,7.68,40.08,16.48,8.08,24.56,32.25,8.12,40.37,32.25,8.12,40.37,16.12,8,24.12,32,8,40,32,8,40,16,8,24,503.51,36.8,461.25,40.88,,,,,,,,,
250,4.36,622.85,29.5416231837521,0.29,4.39,627.14,29.3395414102114,0.29,417.23,465.22,12,7.5,5,10.1,16.8,39.4,12,7.5,5,10,16.6,39.1,39.2,12.9,7.8,5.1,10,16.9,32.4,8.08,40.48,32.32,7.92,40.24,16.4,8.08,24.48,32.25,8.12,40.37,32.25,8.12,40.37,16.12,8,24.12,32,8,40,32,8,40,16,8,24,519.22,36,462.22,40.88,,,,,,,,,
260,4.35,621.42,29.6096038106273,0.29,4.39,627.14,29.3395414102114,0.29,417.23,469.46,12,7.5,5,10.1,16.8,39.5,12,7.5,5,10,16.6,39.1,39.53,13.2,7.9,5.1,10,16.9,32.4,8.08,40.48,32.32,7.92,40.24,16.4,8.08,24.48,32.37,8.12,40.49,32.37,8.12,40.49,16.25,8,24.25,32,8,40,32,8,40,16,8,24,523.83,36,464.93,40,,,,,,,,,
270,4.36,622.85,29.5416231837521,0.29,4.39,627.14,29.3395414102114,0.29,417.23,473.16,12,7.5,5,10.1,16.8,39.4,12,7.5,5,10,16.6,39.1,39.28,12.8,7.7,5,10,16.9,32.4,8.08,40.48,32.32,7.92,40.24,16.32,8.08,24.4,32.25,8,40.25,32.25,8,40.25,16.12,8,24.12,32,8,40,32,8,40,16,8,24,532.02,34.64,460.54,40.88,,,,,,,,,
280,4.34,620,29.6774193548387,0.29,4.39,627.14,29.3395414102114,0.29,417.23,452.87,12,7.5,5,10.1,16.8,39.4,12,7.5,5,10,16.6,39.1,40.09,13.1,7.7,5,10,16.9,32.32,8.08,40.4,32.32,7.84,40.16,16.32,8.08,24.4,32.25,8,40.25,32.25,8,40.25,16.12,8.12,24.24,32,8,40,32,8,40,16,8,24,525.68,35.36,464.32,40,,,,,,,,,
290,4.35,621.42,29.6096038106273,0.29,4.39,627.14,29.3395414102114,0.29,417.05,469.48,12,7.5,5,10.1,16.8,39.4,12,7.5,5,10,16.6,39.1,40.05,12.7,7.7,5,10,16.9,32.32,8.08,40.4,32.32,7.84,40.16,16.32,8.08,24.4,32.25,8,40.25,32.25,8,40.25,16.12,8.12,24.24,32,8,40,32,8,40,16,8,24,515.77,36,460.02,40.88,,,,,,,,,
300,4.35,621.42,29.6096038106273,0.29,4.39,627.14,29.3395414102114,0.29,417.23,476.23,12,7.5,5,10.1,16.8,39.4,12,7.5,5,10,16.6,39.1,39.78,13.1,7.8,5,10,16.9,32.32,8.08,40.4,32.32,7.76,40.08,16.4,8.08,24.48,32.25,8,40.25,32.25,8,40.25,16.12,8,24.12,32,8,40,32,8,40,16,8,24,509.91,36.8,463.95,40,,,,,,,,,
310,4.36,622.85,29.5416231837521,0.29,4.39,627.14,29.3395414102114,0.29,417.23,448.84,12,7.5,5,10.1,16.8,39.4,12,7.5,5,10,16.6,39.1,39.58,12.7,7.5,5,10,16.9,32.4,8.08,40.48,32.32,7.84,40.16,16.4,8.08,24.48,32.25,8,40.25,32.25,8,40.25,16.12,8,24.12,32,8,40,32,8,40,16,8,24,523.3,35.36,466.02,40,,,,,,,,,
320,4.36,622.85,29.5416231837521,0.29,4.39,627.14,29.3395414102114,0.29,417.23,467.8,12,7.5,5,10.1,16.8,39.4,12,7.5,5,10,16.6,39.1,40.17,13,7.7,5,10,16.9,32.4,8.08,40.48,32.24,7.68,39.92,16.56,8.08,24.64,32.25,8,40.25,32.25,8,40.25,16.12,8,24.12,32,8,40,32,8,40,16,8,24,510.92,36.8,465.43,40,,,,,,,,,
330,4.35,621.42,29.6096038106273,0.29,4.39,627.14,29.3395414102114,0.29,417.23,473.81,12,7.5,5,10.1,16.8,39.4,12,7.5,5,10,16.6,39.1,39.33,12.7,7.6,5,10,16.9,32.32,8.08,40.4,32.24,7.76,40,16.48,8.08,24.56,32.25,8,40.25,32.25,8,40.25,16.12,8.12,24.24,32,8,40,32,8,40,16,8,24,512.94,36.8,463.78,40,,,,,,,,,
340,4.36,622.85,29.5416231837521,0.29,4.39,627.14,29.3395414102114,0.29,417.23,475.13,12,7.5,5,10.1,16.8,39.4,12,7.5,5,10,16.6,39.1,39.48,12.9,7.7,5,10,16.8,32.32,8.08,40.4,32.24,7.76,40,16.48,8.08,24.56,32.25,8,40.25,32.25,8,40.25,16.12,8,24.12,32,8,40,32,8,40,16,8,24,509.01,36.8,463.6,40,,,,,,,,,
350,4.36,622.85,29.5416231837521,0.29,4.39,627.14,29.3395414102114,0.29,417.05,448.82,12,7.5,5,10.1,16.8,39.4,12,7.5,5,10,16.6,39.1,39.5,12.7,7.6,5,10,16.8,32.32,8.08,40.4,32.24,7.92,40.16,16.4,8.08,24.48,32.25,8,40.25,32.25,8,40.25,16.12,8,24.12,32,8,40,32,8,40,16,8,24,532.55,35.36,460.33,40.88,,,,,,,,,
360,4.36,622.85,29.5416231837521,0.29,4.39,627.14,29.3395414102114,0.29,417.23,470.35,12,7.5,5,10.1,16.8,39.4,12,7.5,5,10,16.6,39.1,40.37,12.8,7.6,5,10,16.8,32.32,8.08,40.4,32.24,7.76,40,16.48,8.08,24.56,32.25,8,40.25,32.25,8,40.25,16.12,8,24.12,32,8,40,32,8,40,16,8,24,519.86,36,462.01,40.88,,,,,,,,,
370,4.39,627.14,29.3395414102114,0.29,4.39,627.14,29.3395414102114,0.29,417.05,473.63,12,7.5,5,10.1,16.7,39.2,12,7.5,5,10,16.6,39.1,39.58,12.6,7.5,5,10,16.8,32.4,8.08,40.48,32.24,7.76,40,16.48,8.08,24.56,32.12,8,40.12,32.12,8,40.12,16.12,7.87,23.99,32,8,40,32,8,40,16,8,24,525.38,35.36,459.22,40.88,,,,,,,,,
380,4.35,621.42,29.6096038106273,0.29,4.39,627.14,29.3395414102114,0.29,417.23,460.01,12,7.5,5,10.1,16.8,39.4,12,7.5,5,10,16.6,39.1,40.51,12.9,7.6,5,10,16.8,32.48,8.08,40.56,32.24,7.92,40.16,16.56,8.08,24.64,32.12,8,40.12,32.12,8,40.12,16.12,8.12,24.24,32,8,40,32,8,40,16,8,24,529.1,35.36,460.51,40.88,,,,,,,,,
390,4.3,614.28,29.9537670117862,0.29,4.39,627.14,29.3395414102114,0.29,417.23,463.19,12,7.5,5,10,17,39.5,12,7.5,5,10,16.6,39.1,40.48,12.6,7.4,5,10,16.9,32.48,8.08,40.56,32.32,7.84,40.16,16.64,8.08,24.72,32.12,8,40.12,32.12,8,40.12,16.12,8.37,24.49,32,8,40,32,8,40,16,8,24,508.75,36.8,461.38,40.88,,,,,,,,,
400,4.36,622.85,29.5416231837521,0.29,4.39,627.14,29.3395414102114,0.29,417.05,474.93,12,7.5,5,10.1,16.8,39.4,12,7.5,5,10,16.6,39.1,39.55,12.8,7.6,5,10,16.9,32.4,8.08,40.48,32.24,7.68,39.92,16.64,8.08,24.72,32.25,8,40.25,32.25,8,40.25,16.12,8,24.12,32,8,40,32,8,40,16,8,24,504.19,36.8,462.96,40.88,,,,,,,,,
410,4.36,622.85,29.5416231837521,0.29,4.39,627.14,29.3395414102114,0.29,417.23,476.74,12,7.5,5,10.1,16.8,39.4,12,7.5,5,10,16.6,39.1,39.48,12.6,7.5,5,10,16.9,32.4,8.08,40.48,32.24,7.84,40.08,16.56,8.08,24.64,32.25,8,40.25,32.25,8,40.25,16.12,8,24.12,32,8,40,32,8,40,16,8,24,505.95,36.8,461.03,40.88,,,,,,,,,
420,4.37,624.28,29.4739539950022,0.29,4.39,627.14,29.3395414102114,0.29,417.05,471.33,12,7.5,5,10,16.7,39.3,12,7.5,5,10,16.6,39.1,40.22,12.8,7.6,5,10,16.9,32.32,8.08,40.4,32.24,7.76,40,16.64,8.08,24.72,32.12,8,40.12,32.12,8,40.12,16.12,8,24.12,32,8,40,32,8,40,16,8,24,472.48,40,434.85,42.72,,,,,,,,,
430,4.38,625.71,29.4065941090921,0.29,4.39,627.14,29.3395414102114,0.29,417.23,464.54,12,7.5,5,10,16.7,39.2,12,7.5,5,10,16.6,39.1,40.21,12.5,7.5,5.1,10,16.9,32.64,8.08,40.72,32.24,7.92,40.16,16.72,8.08,24.8,32.12,8,40.12,32.12,8,40.12,16.12,8,24.12,32,8,40,32,8,40,16,8,24,493.76,37.52,455.75,40.88,,,,,,,,,
440,4.38,625.71,29.4065941090921,0.29,4.39,627.14,29.3395414102114,0.29,417.23,469.98,12,7.5,5,10.1,16.7,39.3,12,7.5,5,10,16.6,39.1,40.28,12.8,7.5,5,10,16.9,32.64,8.08,40.72,32.24,7.84,40.08,16.8,8.08,24.88,32.25,8,40.25,32.25,8,40.25,16.12,7.87,23.99,32,8,40,32,8,40,16,8,24,509.71,36.8,453.25,40.88,,,,,,,,,
450,4.37,624.28,29.4739539950022,0.29,4.39,627.14,29.3395414102114,0.29,417.23,469.67,12,7.5,5,10,16.7,39.3,12,7.5,5,10,16.6,39.1,39.8,12.5,7.4,5,10,16.9,32.48,8.08,40.56,32.24,7.84,40.08,16.72,8.08,24.8,32.12,8,40.12,32.12,8,40.12,16.12,8,24.12,32,8,40,32,8,40,16,8,24,505.14,36.8,456.45,40.88,,,,,,,,,
460,4.36,622.85,29.5416231837521,0.29,4.39,627.14,29.3395414102114,0.29,417.23,469.2,12,7.5,5,10,16.8,39.3,12,7.5,5,10,16.6,39.1,40.73,12.7,7.5,5,10,16.9,32.56,8.08,40.64,32.24,7.92,40.16,16.88,8.08,24.96,32.12,8,40.12,32.12,8,40.12,16.12,8.12,24.24,32,8,40,32,8,40,16,8,24,519.22,36,457.77,40.88,,,,,,,,,
470,4.35,621.42,29.6096038106273,0.29,4.39,627.14,29.3395414102114,0.29,417.23,471.09,12,7.5,5,10,16.8,39.4,12,7.5,5,10,16.6,39.1,40.03,12.5,7.3,5,10,17,32.48,8,40.48,32.24,7.92,40.16,16.88,8.08,24.96,32.12,8,40.12,32.12,8,40.12,16.12,8.12,24.24,32,8,40,32,8,40,16,8,24,525.88,35.36,459.87,40.88,,,,,,,,,
480,4.39,627.14,29.3395414102114,0.29,4.39,627.14,29.3395414102114,0.29,417.05,463.61,12,7.5,5,10,16.7,39.2,12,7.5,5,10,16.6,39.1,40.83,12.7,7.5,5.1,10,17,32.56,8.08,40.64,32.16,7.84,40,18.08,8.08,26.16,32.12,8,40.12,32.12,8,40.12,16.12,8,24.12,32,8,40,32,8,40,16,8,24,500.24,37.52,452.91,40.88,,,,,,,,,
490,4.36,622.85,29.5416231837521,0.29,4.39,627.14,29.3395414102114,0.29,417.23,463.93,12,7.5,5,10,16.8,39.3,12,7.5,5,10,16.6,39.1,40.75,12.5,7.4,5.1,10,17,32.8,8.16,40.96,32.24,7.84,40.08,17.12,8.08,25.2,32.12,8,40.12,32.12,8,40.12,16.12,8.12,24.24,32,8,40,32,8,40,16,8,24,503.29,36.8,452.4,41.76,,,,,,,,,
500,4.35,621.42,29.6096038106273,0.29,4.39,627.14,29.3395414102114,0.29,417.05,467.28,12,7.5,5,10.1,16.8,39.4,12,7.5,5,10,16.6,39.1,40.42,12.7,7.5,5.1,10,17,32.72,8.16,40.88,32.24,7.84,40.08,17.12,8.08,25.2,32.25,8,40.25,32.25,8,40.25,16.12,8.12,24.24,32,8,40,32,8,40,16,8,24,499.4,37.52,453.37,41.76,,,,,,,,,
510,4.35,621.42,29.6096038106273,0.29,4.39,627.14,29.3395414102114,0.29,417.23,453.92,12,7.5,5,10.1,16.8,39.4,12,7.5,5,10,16.6,39.1,41.26,12.5,7.4,5.1,10,17.1,32.8,8.16,40.96,32.24,7.84,40.08,17.36,8.08,25.44,32.25,8,40.25,32.25,8,40.25,16.12,8.12,24.24,32,8,40,32,8,40,16,8,24,484.88,38.32,442.21,42.72,,,,,,,,,
520,4.33,618.57,29.7460271270834,0.29,4.39,627.14,29.3395414102114,0.29,417.05,465.5,12,7.5,5,10.1,16.9,39.5,12,7.5,5,10,16.6,39.1,40.58,12.6,7.4,5.1,10,17.2,33.04,8,41.04,32.24,7.84,40.08,17.28,8.08,25.36,32.25,8,40.25,32.25,8,40.25,16.12,8.25,24.37,32,8,40,32,8,40,16,8,24,487.69,38.32,449.47,41.76,,,,,,,,,
530,4.38,625.71,29.4065941090921,0.29,4.39,627.14,29.3395414102114,0.29,417.23,468.39,12,7.5,5,10,16.7,39.3,12,7.5,5,10,16.6,39.1,40.35,12.4,7.4,5.1,10,17.3,32.8,8.08,40.88,32.24,7.84,40.08,17.44,8.08,25.52,32.12,8,40.12,32.12,8,40.12,16,8,24,32,8,40,32,8,40,16,8,24,486.31,38.32,451.73,41.76,,,,,,,,,
540,4.42,631.42,29.1406670678787,0.29,4.39,627.14,29.3395414102114,0.29,417.05,465.81,12,7.5,5,10,16.5,39.1,12,7.5,5,10,16.6,39.1,40.46,12.6,7.4,5.1,10,17.3,32.88,8,40.88,32.24,7.84,40.08,17.52,8.08,25.6,32.12,8,40.12,32.12,8,40.12,16,7.75,23.75,32,8,40,32,8,40,16,8,24,483.84,38.32,454.05,40.88,,,,,,,,,
550,4.36,622.85,29.5416231837521,0.29,4.39,627.14,29.3395414102114,0.29,417.23,463.42,12,7.5,5,10,16.8,39.3,12,7.5,5,10,16.6,39.1,40.75,12.5,7.3,5.2,10,17.5,33.76,8,41.76,32.24,7.76,40,17.76,8.08,25.84,32.12,8,40.12,32.12,8,40.12,16,8.12,24.12,32,8,40,32,8,40,16,8,24,464.69,40,447.17,41.76,,,,,,,,,
560,4.37,624.28,29.4739539950022,0.29,4.39,627.14,29.3395414102114,0.29,417.23,459.17,12,7.5,5,10,16.7,39.3,12,7.5,5,10,16.6,39.1,41.05,12.6,7.4,5.2,10,17.6,34,8.08,42.08,32.24,7.84,40.08,17.92,8.08,26,32.12,8,40.12,32.12,8,40.12,16.12,8,24.12,32,8,40,32,8,40,16,8,24,465.13,40,444.24,41.76,,,,,,,,,
570,4.34,620,29.6774193548387,0.29,4.39,627.14,29.3395414102114,0.29,417.05,459.65,12,7.5,5,10.1,16.8,39.4,12,7.5,5,10,16.6,39.1,41.37,12.5,7.3,5.3,10,17.7,34.48,8.08,42.56,32.24,7.84,40.08,18.16,8,26.16,32.25,8,40.25,32.25,8,40.25,16.12,8.12,24.24,32,8,40,32,8,40,16,8,24,451.81,41.76,441.43,42.72,,,,,,,,,
580,4.34,620,29.6774193548387,0.29,4.39,627.14,29.3395414102114,0.29,417.23,444.05,12,7.5,5,10.1,16.8,39.4,12,7.5,5,10,16.6,39.1,42.86,12.6,7.4,5.7,10,17.9,37.6,8.08,45.68,32.24,7.84,40.08,18.96,8,26.96,32.25,8,40.25,32.25,8,40.25,16.12,8.12,24.24,32,8,40,32,8,40,16,8,24,447.7,41.76,430.62,43.76,,,,,,,,,
590,4.38,625.71,29.4065941090921,0.29,4.39,627.14,29.3395414102114,0.29,417.23,452.02,12,7.5,6,10,16.7,40.3,12,7.5,5,10,16.6,39.1,41.82,12.5,7.3,5.4,10,18,35.44,8.08,43.52,32.16,7.76,39.92,18.72,8,26.72,40.12,8,48.12,32.12,8,40.12,16,8,24,32,8,40,32,8,40,16,8,24,449.13,41.76,436.39,42.72,,,,,,,,,
600,4.36,622.85,29.5416231837521,0.29,4.39,627.14,29.3395414102114,0.29,417.05,448.38,12,7.5,5,10,16.8,39.3,12,7.5,5,10,16.6,39.1,42.67,12.7,7.3,5.5,10,18.2,36.8,8,44.8,32.16,7.84,40,19.36,8,27.36,32.12,8,40.12,32.12,8,40.12,16,8.12,24.12,32,8,40,32,8,40,16,8,24,435.81,42.72,430.59,42.72,,,,,,,,,
610,4.38,625.71,29.4065941090921,0.29,4.39,627.14,29.3395414102114,0.29,417.05,449.46,12,7.5,5,10,16.7,39.2,12,7.5,5,10,16.6,39.1,42.43,12.5,7.3,5.2,10,18.4,33.68,8.08,41.76,32.16,7.84,40,19.28,8,27.28,32.12,8,40.12,32.12,8,40.12,16,8,24,32,8,40,32,8,40,16,8,24,449.54,41.76,430.44,43.76,,,,,,,,,
620,4.4,628.57,29.2727938018041,0.29,4.39,627.14,29.3395414102114,0.29,417.05,444.86,12,7.5,5,10,16.6,39.2,12,7.5,5,10,16.6,39.1,42.6,12.6,7.4,5.1,10,18.6,33.68,8.08,41.76,32.16,7.84,40,19.44,8,27.44,32.12,8,40.12,32.12,8,40.12,16,7.87,23.87,32,8,40,32,8,40,16,8,24,436.31,42.72,428.04,43.76,,,,,,,,,
630,4.38,625.71,29.4065941090921,0.29,4.39,627.14,29.3395414102114,0.29,417.23,444.1,12,7.5,6,10,16.7,40.2,12,7.5,5,10,16.6,39.1,43.63,12.5,7.3,5.4,10,18.8,35.36,8,43.36,32.16,7.84,40,21.04,8,29.04,40.12,8,48.12,32.12,8,40.12,16,8,24,32,8,40,32,8,40,16,8,24,439.79,42.72,428,43.76,,,,,,,,,
640,4.38,625.71,29.4065941090921,0.29,4.39,627.14,29.3395414102114,0.29,417.23,425.53,12,7.5,5,10,16.7,39.3,12,7.5,5,10,16.6,39.1,45.56,12.6,7.4,5.9,10,19.1,39.44,8.08,47.52,32.16,7.76,39.92,22.08,8,30.08,32.12,8,40.12,32.12,8,40.12,16,8,24,32,8,40,32,8,40,16,8,24,428.75,43.76,411.98,46,,,,,,,,,
650,4.34,620,29.6774193548387,0.29,4.39,627.14,29.3395414102114,0.29,417.23,436.27,12,7.5,6,10.1,16.8,40.4,12,7.5,5,10,16.6,39.1,44.16,12.5,7.3,5.5,10,19.3,37.12,8.16,45.28,32.16,7.84,40,21.12,8,29.12,40.12,8,48.12,32.25,8,40.25,16.12,8.12,24.24,32,8,40,32,8,40,16,8,24,438.31,42.72,418.2,44.8,,,,,,,,,
660,4.38,625.71,29.4065941090921,0.29,4.39,627.14,29.3395414102114,0.29,417.23,434.08,12,7.5,5,10.1,16.7,39.3,12,7.5,5,10,16.6,39.1,44.14,12.6,7.4,5.4,10,19.5,35.92,8.16,44.08,32.16,7.76,39.92,20.96,8,28.96,32.25,8,40.25,32.25,8,40.25,16.12,7.87,23.99,32,8,40,32,8,40,16,8,24,446.23,41.76,411.47,46,,,,,,,,,
670,4.4,628.57,29.2727938018041,0.29,4.39,627.14,29.3395414102114,0.29,417.05,427.32,12,7.5,6,10,16.6,40.2,12,7.5,5,10,16.6,39.1,44.62,12.4,7.3,5.4,10,19.7,36.16,8.16,44.32,32.16,7.84,40,21.36,8,29.36,40.12,8,48.12,32.12,8,40.12,16,7.87,23.87,32,8,40,32,8,40,16,8,24,441.27,41.76,407.44,46,,,,,,,,,
680,4.38,625.71,29.4065941090921,0.29,4.39,627.14,29.3395414102114,0.29,417.23,424.23,12,7.5,5,10,16.7,39.2,12,7.5,5,10,16.6,39.1,45.66,12.6,7.3,5.7,10,20,39.92,8,47.92,32.16,7.76,39.92,22.48,8,30.48,32.12,8,40.12,32.12,8,40.12,16,8,24,32,8,40,32,8,40,16,8,24,442.55,41.76,405.98,46,,,,,,,,,
690,4.4,628.57,29.2727938018041,0.29,4.39,627.14,29.3395414102114,0.29,382.37,403.18,12,7.5,6,10,16.6,40.2,12,7.5,7,10,16.6,41.1,45.51,12.4,7.3,5.7,10,20.1,39.68,8.16,47.84,32.16,7.76,39.92,22.4,8,30.4,40.12,8,48.12,32.12,8,40.12,16,7.87,23.87,48,8,56,32,8,40,16,8,24,436.83,42.72,404.9,46,,,,,,,,,
700,4.36,622.85,29.5416231837521,0.29,4.39,627.14,29.3395414102114,0.29,382.53,413.1,12,7.5,6,10,16.8,40.3,12,7.5,7,10,16.6,41.1,46.49,12.6,7.3,6.1,10,20.4,41.2,8.16,49.36,32.16,7.76,39.92,23.68,8,31.68,40.12,8,48.12,32.12,8,40.12,16,8.12,24.12,48,8,56,32,8,40,16,8,24,445.52,41.76,398.76,47.12,,,,,,,,,
710,4.42,631.42,29.1406670678787,0.29,4.39,627.14,29.3395414102114,0.29,382.53,428.58,12,7.5,5,10,16.6,39.1,12,7.5,7,10,16.6,41.1,45.03,12.5,7.2,5.1,10,20.4,33.52,8,41.52,32.16,7.84,40,22.8,8,30.8,32.12,8,40.12,32.12,8,40.12,16,7.87,23.87,48,8,56,32,8,40,16,8,24,442.04,42.72,408.81,46,,,,,,,,,
720,4.42,631.42,29.1406670678787,0.29,4.39,627.14,29.3395414102114,0.29,382.53,425.98,12,7.5,5,10,16.5,39.1,12,7.5,7,10,16.6,41.1,44.86,12.5,7.3,5.2,10,20.8,34,8.16,42.16,32.16,7.76,39.92,23.04,8,31.04,32.12,8,40.12,32.12,8,40.12,16,7.75,23.75,48,8,56,32,8,40,16,8,24,447.58,41.76,410.48,44.8,,,,,,,,,
730,4.4,628.57,29.2727938018041,0.29,4.39,627.14,29.3395414102114,0.29,382.53,407.49,12,7.5,6,10,16.6,40.2,12,7.5,7,10,16.6,41.1,47.09,12.4,7.3,5.9,10,21.3,40.16,8.16,48.32,32.16,7.76,39.92,23.92,8,31.92,40.12,8,48.12,32.12,8,40.12,16,7.87,23.87,48,8,56,32,8,40,16,8,24,444.99,41.76,390.58,48.4,,,,,,,,,
740,4.4,628.57,29.2727938018041,0.29,4.39,627.14,29.3395414102114,0.29,382.53,415.54,12,7.5,5,10,16.6,39.1,12,7.5,7,10,16.6,41.1,45.59,12.5,7.3,5.2,10,21.5,33.76,8.16,41.92,32.16,7.76,39.92,24.56,8,32.56,32.12,8,40.12,32.12,8,40.12,16,7.87,23.87,48,8,56,32,8,40,16,8,24,447.18,41.76,406.81,46,,,,,,,,,
750,4.38,625.71,29.4065941090921,0.29,4.39,627.14,29.3395414102114,0.29,382.53,400.64,12,7.5,6,10,16.7,40.2,12,7.5,7,10,16.6,41.1,47.62,12.4,7.3,5.9,10,22,40.4,8.16,48.56,32.16,7.76,39.92,24.72,8,32.72,40.12,8,48.12,32.12,8,40.12,16,8,24,48,8,56,32,8,40,16,8,24,446.68,41.76,389.29,48.4,,,,,,,,,
760,4.4,628.57,29.2727938018041,0.29,4.39,627.14,29.3395414102114,0.29,382.53,400.94,12,7.5,5,10,16.6,39.1,12,7.5,7,10,16.6,41.1,48.42,12.6,7.3,5.7,10,21.1,40.4,8,48.4,32.16,7.68,39.84,26.08,8,34.08,32.12,8,40.12,32.12,8,40.12,16,7.87,23.87,48,8,56,32,8,40,16,8,24,434.76,42.72,390.6,47.12,,,,,,,,,
770,2.47,352.85,52.1468045911861,0.18,2.47,352.85,52.1468045911861,0.17,320,396,12,7.5,7,10,26,50.5,12,7.5,7,10,26,50.5,48.37,12.4,7.3,6.1,10,21.6,40.64,8.16,48.8,32.16,7.76,39.92,26.72,8,34.72,48.12,8,56.12,32.12,8,40.12,32,8,40,48,8,56,32,8,40,32,8,40,436.31,42.72,396.86,47.12,,,,,,,,,
780,2.49,355.71,51.7275308537854,0.18,2.47,352.85,52.1468045911861,0.17,320,376.84,12,7.5,7,10.1,25.8,50.4,12,7.5,7,10,26,50.5,50.71,12.5,7.3,7,10,21.8,47.76,8.16,55.92,32.16,7.76,39.92,26.8,8,34.8,48.12,8,56.12,32.25,8,40.25,31.75,8,39.75,48,8,56,32,8,40,32,8,40,439.19,42.72,379.35,49.68,,,,,,,,,
790,2.47,352.85,52.1468045911861,0.17,2.47,352.85,52.1468045911861,0.17,320,376.22,12,7.5,7,10.1,26,50.6,12,7.5,7,10,26,50.5,50.4,12.4,7.2,6.8,9.9,22.4,46.64,8,54.64,32.16,7.68,39.84,27.28,8,35.28,48.12,8,56.12,32.25,8,40.25,32,8.12,40.12,48,8,56,32,8,40,32,8,40,434.5,42.72,385.06,48.4,,,,,,,,,
800,2.45,350,52.5714285714286,0.17,2.47,352.85,52.1468045911861,0.17,320,383.96,12,7.5,5,10.1,26.2,48.8,12,7.5,7,10,26,50.5,49.17,12.5,7.3,6.2,9.9,22.8,41.6,8.16,49.76,32.16,7.68,39.84,27.92,8,35.92,32.25,8,40.25,32.25,8,40.25,32.25,8.12,40.37,48,8,56,32,8,40,32,8,40,441.49,42.72,396.46,47.12,,,,,,,,,
810,2.45,350,52.5714285714286,0.17,2.47,352.85,52.1468045911861,0.17,320,369.64,12,7.5,7,10.1,26.2,50.8,12,7.5,7,10,26,50.5,56.11,12.4,7.2,7.1,10,23.1,48.48,8.16,56.64,32.16,7.84,40,28.16,8,36.16,48.12,8,56.12,32.25,8,40.25,32.25,8.12,40.37,48,8,56,32,8,40,32,8,40,414.58,44.8,382.6,48.4,,,,,,,,,
820,2.47,352.85,52.1468045911861,0.17,2.47,352.85,52.1468045911861,0.17,319.86,364.2,12,7.5,7,10.1,26.1,50.6,12,7.5,7,10,26,50.5,52.12,12.5,7.3,7.1,9.9,23.5,48.4,8.16,56.56,32.16,7.68,39.84,28.96,8,36.96,48.12,8,56.12,32.25,8,40.25,32.25,7.87,40.12,48,8,56,32,8,40,32,8,40,435.92,42.72,382.8,48.4,,,,,,,,,
830,2.46,351.42,52.3590006260315,0.17,2.47,352.85,52.1468045911861,0.17,319.86,364.41,12,7.5,7,10.1,26.1,50.7,12,7.5,7,10,26,50.5,51.86,12.4,7.2,7.1,10,23.8,48.48,8.16,56.64,32.16,7.76,39.92,28.96,8,36.96,48.12,8,56.12,32.25,8,40.25,32.25,8,40.25,48,8,56,32,8,40,32,8,40,434.05,42.72,385.09,48.4,,,,,,,,,
840,2.47,352.85,52.1468045911861,0.17,2.47,352.85,52.1468045911861,0.17,320,359.11,12,7.5,7,10,26.1,50.6,12,7.5,7,10,26,50.5,52.59,12.5,7.2,7,9.9,24.2,48.32,8,56.32,32.16,7.6,39.76,29.52,8,37.52,48.12,8,56.12,32.12,8,40.12,32.12,8,40.12,48,8,56,32,8,40,32,8,40,443.25,41.76,385.5,48.4,,,,,,,,,
850,2.47,352.85,52.1468045911861,0.17,2.47,352.85,52.1468045911861,0.17,320,356.23,12,7.5,7,10,26.1,50.6,12,7.5,7,10,26,50.5,52.59,12.4,7.2,7.1,9.9,24.4,48.4,8.16,56.56,32.16,7.68,39.84,29.84,8,37.84,48.12,8,56.12,32.12,8,40.12,32.12,8,40.12,48,8,56,32,8,40,32,8,40,441.96,42.72,384.3,48.4,,,,,,,,,
860,2.47,352.85,52.1468045911861,0.17,2.47,352.85,52.1468045911861,0.17,319.86,359.75,12,7.5,7,10,26.1,50.6,12,7.5,7,10,26,50.5,52.47,12.5,7.3,7.1,9.9,24.6,48.48,8.16,56.64,32.16,7.68,39.84,30.16,8,38.16,48.12,8,56.12,32.12,8,40.12,32.12,8,40.12,48,8,56,32,8,40,32,8,40,453.72,40.88,388.47,48.4,,,,,,,,,
870,2.47,352.85,52.1468045911861,0.17,2.47,352.85,52.1468045911861,0.17,319.86,355.94,12,7.5,7,10,26.1,50.6,12,7.5,7,10,26,50.5,53.35,12.4,7.2,7.1,9.9,24.8,48.48,8,56.48,32.16,7.68,39.84,30.48,8,38.48,48.12,8,56.12,32.12,8,40.12,32.12,8,40.12,48,8,56,32,8,40,32,8,40,443.94,41.76,385.53,48.4,,,,,,,,,
880,2.47,352.85,52.1468045911861,0.17,2.47,352.85,52.1468045911861,0.17,319.86,354.18,12,7.5,7,10,26.1,50.6,12,7.5,7,10,26,50.5,53.11,12.5,7.3,7.1,9.9,25,48.48,8.16,56.64,32.16,7.6,39.76,30.64,8,38.64,48.12,8,56.12,32.12,8,40.12,32.12,8,40.12,48,8,56,32,8,40,32,8,40,450.06,41.76,389.07,48.4,,,,,,,,,
890,2.47,352.85,52.1468045911861,0.17,2.47,352.85,52.1468045911861,0.17,320,346.43,12,7.5,7,10,26.1,50.6,12,7.5,7,10,26,50.5,53.86,12.4,7.2,6.9,9.9,25.1,47.52,8.16,55.68,32.16,7.68,39.84,31.04,8,39.04,48.12,8,56.12,32.12,8,40.12,32.12,8,40.12,48,8,56,32,8,40,32,8,40,448.37,41.76,383.19,48.4,,,,,,,,,
900,2.47,352.85,52.1468045911861,0.17,2.47,352.85,52.1468045911861,0.17,319.86,347.99,12,7.5,7,10,26.1,50.6,12,7.5,7,10,26,50.5,52.66,12.5,7.3,6.4,9.9,25.2,43.52,8.16,51.68,32.16,7.68,39.84,31.28,8,39.28,48.12,8,56.12,32.12,8,40.12,32.12,8,40.12,48,8,56,32,8,40,32,8,40,453.33,40.88,392.86,47.12,,,,,,,,,
910,2.47,352.85,52.1468045911861,0.17,2.47,352.85,52.1468045911861,0.17,319.86,352.06,12,7.5,7,10,26.1,50.6,12,7.5,7,10,26,50.5,53.95,12.4,7.2,7.1,10,25.3,48.4,8.16,56.56,32.16,7.68,39.84,31.36,8,39.36,48.12,8,56.12,32.12,8,40.12,32.12,8,40.12,48,8,56,32,8,40,32,8,40,448.92,41.76,386.25,48.4,,,,,,,,,
920,2.47,352.85,52.1468045911861,0.17,2.47,352.85,52.1468045911861,0.17,319.86,350.45,12,7.5,7,10,26.1,50.6,12,7.5,7,10,26,50.5,54.26,12.5,7.2,7,9.9,25.4,48.32,8,56.32,32.16,7.52,39.68,31.6,8,39.6,48.12,8,56.12,32.12,8,40.12,32.12,8,40.12,48,8,56,32,8,40,32,8,40,445.44,41.76,386.38,48.4,,,,,,,,,
930,2.47,352.85,52.1468045911861,0.17,2.47,352.85,52.1468045911861,0.17,319.86,351.65,12,7.5,7,10,26.1,50.6,12,7.5,7,10,26,50.5,54.01,12.3,7.2,7.1,9.9,25.4,48.4,8.16,56.56,32.16,7.68,39.84,31.68,8,39.68,48.12,8,56.12,32.12,8,40.12,32.12,8,40.12,48,8,56,32,8,40,32,8,40,449.68,41.76,384.1,48.4,,,,,,,,,
940,2.47,352.85,52.1468045911861,0.17,2.47,352.85,52.1468045911861,0.17,320,351.2,12,7.5,7,10,26.1,50.6,12,7.5,7,10,26,50.5,53.91,12.5,7.3,7.1,9.9,25.5,48.32,8.16,56.48,32.16,7.6,39.76,31.84,8,39.84,48.12,8,56.12,32.12,8,40.12,32.12,8,40.12,48,8,56,32,8,40,32,8,40,449.47,41.76,386.16,48.4,,,,,,,,,
950,2.47,352.85,52.1468045911861,0.17,2.47,352.85,52.1468045911861,0.17,319.86,345.59,12,7.5,7,10,26.1,50.6,12,7.5,7,10,26,50.5,54.16,12.4,7.2,7,9.9,25.6,48.4,8,56.4,32.16,7.68,39.84,31.84,8,39.84,48.12,8,56.12,32.12,8,40.12,32.12,8,40.12,48,8,56,32,8,40,32,8,40,452.54,40.88,382.64,48.4,,,,,,,,,
960,2.47,352.85,52.1468045911861,0.17,2.47,352.85,52.1468045911861,0.17,320,358.48,12,7.5,5,10,26,48.6,12,7.5,7,10,26,50.5,52.39,12.4,7.2,6.2,9.9,25.7,42,8.16,50.16,32.08,7.6,39.68,32,8,40,32.12,8,40.12,32.12,8,40.12,32.12,8,40.12,48,8,56,32,8,40,32,8,40,447.65,41.76,391.98,47.12,,,,,,,,,
970,2.47,352.85,52.1468045911861,0.17,2.47,352.85,52.1468045911861,0.17,319.86,349.82,12,7.5,7,10,26,50.6,12,7.5,7,10,26,50.5,54.11,12.4,7.2,7.1,9.9,25.7,48.4,8.16,56.56,32.16,7.68,39.84,32.08,8,40.08,48.12,8,56.12,32.12,8,40.12,32.12,8,40.12,48,8,56,32,8,40,32,8,40,441.45,41.76,380.37,49.68,,,,,,,,,
980,2.47,352.85,52.1468045911861,0.17,2.47,352.85,52.1468045911861,0.17,320,348.27,12,7.5,7,10,26,50.6,12,7.5,7,10,26,50.5,54.19,12.4,7.2,7,9.9,25.8,48.4,8.16,56.56,32.16,7.6,39.76,32.24,8,40.24,48.12,8,56.12,32.12,8,40.12,32.12,8,40.12,48,8,56,32,8,40,32,8,40,429.42,43.76,381.4,48.4,,,,,,,,,
990,2.47,352.85,52.1468045911861,0.17,2.47,352.85,52.1468045911861,0.17,319.86,345.36,12,7.5,7,10,26,50.6,12,7.5,7,10,26,50.5,54.56,12.3,7.2,7.1,9.9,25.8,48.4,8.16,56.56,32.16,7.68,39.84,32.4,8,40.4,48.12,8,56.12,32.12,8,40.12,32.12,8,40.12,48,8,56,32,8,40,32,8,40,435.27,42.72,377.59,49.68,,,,,,,,,
1000,2.47,352.85,52.1468045911861,0.17,2.47,352.85,52.1468045911861,0.17,319.86,348.18,12,7.5,7,10,26,50.6,12,7.5,7,10,26,50.5,54.78,12.5,7.2,7,9.9,25.9,48.32,8,56.32,32.08,7.6,39.68,32.4,8,40.4,48.12,8,56.12,32.12,8,40.12,32.12,8,40.12,48,8,56,32,8,40,32,8,40,445.65,41.76,380.74,49.68,,,,,,,,,
1010,2.47,352.85,52.1468045911861,0.17,2.47,352.85,52.1468045911861,0.17,319.86,344.08,12,7.5,7,10,26,50.6,12,7.5,7,10,26,50.5,53.94,12.3,7.2,7.1,9.9,26.1,48.32,8.16,56.48,32.16,7.68,39.84,32,8.16,40.16,48.12,8,56.12,32.12,8,40.12,32.12,8,40.12,48,8,56,32,8,40,32,8,40,445.33,41.76,378.14,49.68,,,,,,,,,
1020,2.47,352.85,52.1468045911861,0.17,2.47,352.85,52.1468045911861,0.17,320,340.12,12,7.5,7,10,26,50.6,12,7.5,7,10,26,50.5,55.15,12.5,7.2,6.8,9.9,26.3,46.48,8.16,54.64,32.08,7.76,39.84,32.08,8.4,40.48,48.12,8,56.12,32.12,8,40.12,32.12,8,40.12,48,8,56,32,8,40,32,8,40,390.35,48.4,375.81,49.68,,,,,,,,,


==> Plots/3D-1r-homo-star-const-double-ZEN.csv <==
N^3,Roofline CS GFLOPs,Roofline CS MLUPs,Roofline CS Arithmetic Intensity,Roofline LC GFLOPs,Roofline LC MLUPs,Roofline LC cycl,Roofline LC Arithmetic Intensity,Roofline ECM MLUPs,Benchmark MLUPs,ECM CS Tol,ECM CS Tnol,ECM CS Tl1l2,ECM CS Tl2l3,ECM CS Tl3mem,ECM CS cycl,ECM LC Tol,ECM LC Tnol,ECM LC Tl1l2,ECM LC Tl2l3,ECM LC Tl3mem,ECM LC cycl,Benchmark cycl,Benchmark Pheno Tol,Benchmark Pheno Tnol,Benchmark Pheno Tl1l2,Benchmark Pheno Tl2l3,Benchmark Pheno Tl3mem,Benchmark Transfer L1L2 load,Benchmark Transfer L1L2 evict,Benchmark Transfer L1L2 total,Benchmark Transfer L2L3 load,Benchmark Transfer L2L3 evict,Benchmark Transfer L2L3 total,Benchmark Transfer L3MEM load,Benchmark Transfer L3MEM evict,Benchmark Transfer L3MEM total,CS Transfer L1L2 load,CS Transfer L1L2 evict,CS Transfer L1L2 total,CS Transfer L2L3 load,CS Transfer L2L3 evict,CS Transfer L2L3 total,CS Transfer L3MEM load,CS Transfer L3MEM evict,CS Transfer L3MEM total,LC Transfer L1L2 load,LC Transfer L1L2 evict,LC Transfer L1L2 total,LC Transfer L2L3 load,LC Transfer L2L3 evict,LC Transfer L2L3 total,LC Transfer L3MEM load,LC Transfer L3MEM evict,LC Transfer L3MEM total
10,8.8,1257.14,CPU bound,8.8,1257.14,14.636396900902,,1256.28,380.64,14.6,14.2,0,0,0,14.64,14.6,14.2,0,0,0,14.64,48.34,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
20,8.8,1257.14,CPU bound,8.8,1257.14,14.636396900902,,1256.28,479.69,14.6,14.2,4.97,0,0,14.64,14.6,14.2,4,0,0,14.64,38.36,,,,,,,,,,,,,,,19.87,9,28.87,0,0,0,0,0,0,16,8,24,0,0,0,0,0,0
30,8.8,1257.14,CPU bound,8.8,1257.14,14.636396900902,,1256.28,671.83,14.6,14.2,4.61,0,0,14.64,14.6,14.2,4,0,0,14.64,27.39,,,,,,,,,,,,,,,18.37,8.62,26.99,0,0,0,0,0,0,16,8,24,0,0,0,0,0,0
40,6.69,955.71,0.2,8.01,1144.28,16.0799804243717,0.17,1256.28,676.31,14.6,14.2,8.53,8.86,0,14.64,14.6,14.2,8,6,0,14.64,27.21,,,,,,,,,,,,,,,34.12,8.37,42.49,17.75,17.75,35.5,0,0,0,32,8,40,16,8,24,0,0,0
50,6.8,971.42,0.2,8.01,1144.28,16.0799804243717,0.17,1256.28,728.8,14.6,14.2,8.44,8.71,0,14.64,14.6,14.2,8,6,0,14.64,25.25,,,,,,,,,,,,,,,33.75,8.37,42.12,17.37,17.37,34.74,0,0,0,32,8,40,16,8,24,0,0,0
60,6.81,972.85,0.2,8.01,1144.28,16.0799804243717,0.17,1256.28,725.04,14.6,14.2,8.36,8.7,0,14.64,14.6,14.2,8,6,0,14.64,25.38,,,,,,,,,,,,,,,33.5,8.25,41.75,17.37,17.37,34.74,0,0,0,32,8,40,16,8,24,0,0,0
70,6.78,968.57,0.2,8.01,1144.28,16.0799804243717,0.17,1256.28,738.02,14.6,14.2,8.31,8.74,0,14.64,14.6,14.2,8,6,0,14.64,24.93,,,,,,,,,,,,,,,33.25,8.25,41.5,17.5,17.5,35,0,0,0,32,8,40,16,8,24,0,0,0
80,6.73,961.42,0.2,8.01,1144.28,16.0799804243717,0.17,1256.28,727.69,14.6,14.2,8.26,8.26,1.05,14.64,14.6,14.2,8,6,0,14.64,25.29,,,,,,,,,,,,,,,33,8.25,41.25,15.37,17.62,32.99,2.25,0,2.25,32,8,40,16,8,24,0,0,0
90,6.65,950,0.2,5.6,800,23,0.29,925.61,656.55,14.6,14.2,8.23,4.45,15.56,20.01,14.6,14.2,8,6,13.87,19.87,28.03,,,,,,,,,,,,,,,32.87,8.25,41.12,0,17.87,17.87,17.87,9.12,26.99,32,8,40,16,8,24,16,8,24
100,7.19,1027.14,0.21,5.6,800,23,0.29,925.61,604.53,14.6,14.2,8.21,4.12,14.27,18.39,14.6,14.2,8,6,13.87,19.87,30.44,,,,,,,,,,,,,,,32.87,8.12,40.99,0,16.5,16.5,16.5,8.25,24.75,32,8,40,16,8,24,16,8,24
110,7.2,1028.57,0.21,5.6,800,23,0.29,925.61,612.29,14.6,14.2,8.19,4.12,14.22,18.34,14.6,14.2,8,6,13.87,19.87,30.05,,,,,,,,,,,,,,,32.75,8.12,40.87,0,16.5,16.5,16.5,8.12,24.62,32,8,40,16,8,24,16,8,24
120,7.22,1031.42,0.21,5.6,800,23,0.29,925.61,665.96,14.6,14.2,8.17,4.1,14.17,18.27,14.6,14.2,8,6,13.87,19.87,27.63,,,,,,,,,,,,,,,32.62,8.12,40.74,0,16.37,16.37,16.37,8.12,24.49,32,8,40,16,8,24,16,8,24
130,3.81,544.28,0.11,5.6,800,23,0.29,770.5,676.99,14.6,14.2,8.16,11.46,14.13,25.59,14.6,14.2,8,10,13.87,23.87,27.18,,,,,,,,,,,,,,,32.62,8.12,40.74,14.75,31.12,45.87,16.37,8.12,24.49,32,8,40,32,8,40,16,8,24
140,3.72,531.42,0.11,5.6,800,23,0.29,770.5,617.36,14.6,14.2,8.15,11.86,14.13,25.99,14.6,14.2,8,10,13.87,23.87,29.8,,,,,,,,,,,,,,,32.62,8.12,40.74,15.5,31.87,47.37,16.37,8.12,24.49,32,8,40,32,8,40,16,8,24
150,3.64,520,0.11,5.6,800,23,0.29,770.5,636.53,14.6,14.2,8.13,12.19,14.12,26.31,14.6,14.2,8,10,13.87,23.87,28.91,,,,,,,,,,,,,,,32.5,8.12,40.62,16.25,32.5,48.75,16.37,8.12,24.49,32,8,40,32,8,40,16,8,24
160,3.65,521.42,0.11,5.6,800,23,0.29,770.5,573.1,14.6,14.2,8.13,12.18,14.1,26.28,14.6,14.2,8,10,13.87,23.87,32.11,,,,,,,,,,,,,,,32.5,8.12,40.62,16.25,32.5,48.75,16.25,8.12,24.37,32,8,40,32,8,40,16,8,24
170,3.65,521.42,0.11,5.6,800,23,0.29,770.5,633.08,14.6,14.2,8.12,12.17,14.07,26.24,14.6,14.2,8,10,13.87,23.87,29.06,,,,,,,,,,,,,,,32.5,8.12,40.62,16.25,32.5,48.75,16.25,8.12,24.37,32,8,40,32,8,40,16,8,24
180,3.65,521.42,0.11,5.6,800,23,0.29,770.5,619.81,14.6,14.2,8.11,12.16,14.08,26.24,14.6,14.2,8,10,13.87,23.87,29.69,,,,,,,,,,,,,,,32.5,8.12,40.62,16.12,32.5,48.62,16.25,8.12,24.37,32,8,40,32,8,40,16,8,24
190,3.65,521.42,0.11,5.6,800,23,0.29,770.5,644.65,14.6,14.2,8.11,12.15,14.07,26.22,14.6,14.2,8,10,13.87,23.87,28.54,,,,,,,,,,,,,,,32.5,8.12,40.62,16.12,32.5,48.62,16.25,8.12,24.37,32,8,40,32,8,40,16,8,24
200,3.66,522.85,0.11,5.6,800,23,0.29,770.5,629.66,14.6,14.2,8.1,12.15,14.08,26.23,14.6,14.2,8,10,13.87,23.87,29.22,,,,,,,,,,,,,,,32.37,8.12,40.49,16.12,32.37,48.49,16.25,8.12,24.37,32,8,40,32,8,40,16,8,24
210,3.66,522.85,0.11,5.6,800,23,0.29,770.5,624.02,14.6,14.2,8.09,12.13,14.07,26.2,14.6,14.2,8,10,13.87,23.87,29.49,,,,,,,,,,,,,,,32.37,8.12,40.49,16.12,32.37,48.49,16.25,8.12,24.37,32,8,40,32,8,40,16,8,24
220,3.66,522.85,0.11,5.6,800,23,0.29,770.5,635.28,14.6,14.2,8.09,12.13,14,26.13,14.6,14.2,8,10,13.87,23.87,28.96,,,,,,,,,,,,,,,32.37,8.12,40.49,16.12,32.37,48.49,16.25,8,24.25,32,8,40,32,8,40,16,8,24
230,3.67,524.28,0.11,5.6,800,23,0.29,770.5,671.1,14.6,14.2,8.08,12.12,14,26.11,14.6,14.2,8,10,13.87,23.87,27.42,,,,,,,,,,,,,,,32.37,8.12,40.49,16.12,32.37,48.49,16.12,8,24.12,32,8,40,32,8,40,16,8,24
240,3.66,522.85,0.11,5.6,800,23,0.29,770.5,693.97,14.6,14.2,8.09,12.12,14.03,26.15,14.6,14.2,8,10,13.87,23.87,26.51,,,,,,,,,,,,,,,32.37,8.12,40.49,16.12,32.37,48.49,16.25,8.12,24.37,32,8,40,32,8,40,16,8,24
250,3.66,522.85,0.11,5.6,800,23,0.29,770.5,672.64,14.6,14.2,8.09,12.12,14.06,26.18,14.6,14.2,8,10,13.87,23.87,27.36,,,,,,,,,,,,,,,32.37,8.12,40.49,16.12,32.37,48.49,16.25,8.12,24.37,32,8,40,32,8,40,16,8,24
260,3.67,524.28,0.11,5.6,800,23,0.29,770.5,681.66,14.6,14.2,8.07,12.1,14.02,26.13,14.6,14.2,8,10,13.87,23.87,26.99,,,,,,,,,,,,,,,32.25,8.12,40.37,16.12,32.25,48.37,16.12,8.12,24.24,32,8,40,32,8,40,16,8,24
270,3.67,524.28,0.11,5.6,800,23,0.29,770.5,637.09,14.6,14.2,8.07,12.1,14.3,26.4,14.6,14.2,8,10,13.87,23.87,28.88,,,,,,,,,,,,,,,32.25,8,40.25,16.12,32.25,48.37,16.12,8.62,24.74,32,8,40,32,8,40,16,8,24
280,3.67,524.28,0.11,5.6,800,23,0.29,770.5,670.42,14.6,14.2,8.07,12.1,13.99,26.09,14.6,14.2,8,10,13.87,23.87,27.45,,,,,,,,,,,,,,,32.25,8,40.25,16.12,32.25,48.37,16.12,8,24.12,32,8,40,32,8,40,16,8,24
290,3.67,524.28,0.11,5.6,800,23,0.29,770.5,647.01,14.6,14.2,8.07,12.1,14.01,26.11,14.6,14.2,8,10,13.87,23.87,28.44,,,,,,,,,,,,,,,32.25,8,40.25,16.12,32.25,48.37,16.12,8.12,24.24,32,8,40,32,8,40,16,8,24
300,3.67,524.28,0.11,5.6,800,23,0.29,770.5,638.32,14.6,14.2,8.07,12.09,14.11,26.21,14.6,14.2,8,10,13.87,23.87,28.83,,,,,,,,,,,,,,,32.25,8,40.25,16.12,32.25,48.37,16.12,8.25,24.37,32,8,40,32,8,40,16,8,24
310,3.67,524.28,0.11,5.6,800,23,0.29,770.5,637.44,14.6,14.2,8.06,12.09,14.02,26.11,14.6,14.2,8,10,13.87,23.87,28.87,,,,,,,,,,,,,,,32.25,8,40.25,16.12,32.25,48.37,16.12,8.12,24.24,32,8,40,32,8,40,16,8,24
320,3.67,524.28,0.11,5.6,800,23,0.29,770.5,579.21,14.6,14.2,8.06,12.09,14.04,26.13,14.6,14.2,8,10,13.87,23.87,31.77,,,,,,,,,,,,,,,32.25,8,40.25,16.12,32.25,48.37,16.12,8.12,24.24,32,8,40,32,8,40,16,8,24
330,3.67,524.28,0.11,5.6,800,23,0.29,770.5,651.23,14.6,14.2,8.06,12.09,14.28,26.37,14.6,14.2,8,10,13.87,23.87,28.25,,,,,,,,,,,,,,,32.25,8,40.25,16.12,32.25,48.37,16.12,8.62,24.74,32,8,40,32,8,40,16,8,24
340,3.68,525.71,0.11,5.6,800,23,0.29,770.5,654.94,14.6,14.2,8.06,12.09,15.16,27.25,14.6,14.2,8,10,13.87,23.87,28.09,,,,,,,,,,,,,,,32.25,8,40.25,16.12,32.25,48.37,16.12,10.12,26.24,32,8,40,32,8,40,16,8,24
350,3.68,525.71,0.11,5.6,800,23,0.29,770.5,659.97,14.6,14.2,8.06,12.08,13.93,26.02,14.6,14.2,8,10,13.87,23.87,27.88,,,,,,,,,,,,,,,32.25,8,40.25,16.12,32.25,48.37,16.12,8,24.12,32,8,40,32,8,40,16,8,24
360,3.68,525.71,0.11,5.6,800,23,0.29,770.5,690.8,14.6,14.2,8.06,12.08,14.08,26.16,14.6,14.2,8,10,13.87,23.87,26.64,,,,,,,,,,,,,,,32.25,8,40.25,16.12,32.25,48.37,16.12,8.25,24.37,32,8,40,32,8,40,16,8,24
370,3.68,525.71,0.11,5.6,800,23,0.29,770.5,645.29,14.6,14.2,8.04,12.07,17.37,29.44,14.6,14.2,8,10,13.87,23.87,28.51,,,,,,,,,,,,,,,32.12,8,40.12,16.12,32.12,48.24,16.12,12.37,28.49,32,8,40,32,8,40,16,8,24
380,3.68,525.71,0.11,5.6,800,23,0.29,770.5,648.77,14.6,14.2,8.04,12.06,17.74,29.8,14.6,14.2,8,10,13.87,23.87,28.36,,,,,,,,,,,,,,,32.12,8,40.12,16.12,32.12,48.24,16.12,13,29.12,32,8,40,32,8,40,16,8,24
390,3.68,525.71,0.11,5.6,800,23,0.29,770.5,712.19,14.6,14.2,8.04,12.06,14.93,27,14.6,14.2,8,10,13.87,23.87,25.84,,,,,,,,,,,,,,,32.12,8,40.12,16.12,32.12,48.24,16.12,9.75,25.87,32,8,40,32,8,40,16,8,24
400,3.68,525.71,0.11,5.6,800,23,0.29,770.5,608.48,14.6,14.2,8.06,12.08,14.03,26.11,14.6,14.2,8,10,13.87,23.87,30.24,,,,,,,,,,,,,,,32.25,8,40.25,16.12,32.25,48.37,16.12,8.12,24.24,32,8,40,32,8,40,16,8,24
410,3.68,525.71,0.11,5.6,800,23,0.29,770.5,668.3,14.6,14.2,8.06,12.08,14.23,26.31,14.6,14.2,8,10,13.87,23.87,27.53,,,,,,,,,,,,,,,32.25,8,40.25,16.12,32.25,48.37,16.12,8.5,24.62,32,8,40,32,8,40,16,8,24
420,3.68,525.71,0.11,5.6,800,23,0.29,770.5,678.87,14.6,14.2,8.06,12.07,15.33,27.41,14.6,14.2,8,10,13.87,23.87,27.1,,,,,,,,,,,,,,,32.25,8,40.25,16.12,32.25,48.37,16.12,10.37,26.49,32,8,40,32,8,40,16,8,24
430,3.68,525.71,0.11,5.6,800,23,0.29,770.5,686.4,14.6,14.2,8.06,12.07,14.01,26.08,14.6,14.2,8,10,13.87,23.87,26.81,,,,,,,,,,,,,,,32.25,8,40.25,16.12,32.25,48.37,16.12,8.12,24.24,32,8,40,32,8,40,16,8,24
440,3.68,525.71,0.11,5.6,800,23,0.29,770.5,707.82,14.6,14.2,8.05,12.07,14.89,26.96,14.6,14.2,8,10,13.87,23.87,26,,,,,,,,,,,,,,,32.25,8,40.25,16.12,32.25,48.37,16.12,9.62,25.74,32,8,40,32,8,40,16,8,24
450,3.69,527.14,0.11,5.6,800,23,0.29,770.5,617.03,14.6,14.2,8.04,12.05,18.93,30.99,14.6,14.2,8,10,13.87,23.87,29.82,,,,,,,,,,,,,,,32.12,8,40.12,16.12,32.12,48.24,16.12,15,31.12,32,8,40,32,8,40,16,8,24
460,3.69,527.14,0.11,5.6,800,23,0.29,770.5,650.62,14.6,14.2,8.04,10.93,17.88,28.8,14.6,14.2,8,10,13.87,23.87,28.28,,,,,,,,,,,,,,,32.12,8,40.12,11.62,32.12,43.74,20.62,10.37,30.99,32,8,40,32,8,40,16,8,24
470,3.69,527.14,0.11,5.6,800,23,0.29,770.5,645.62,14.6,14.2,8.03,9.54,21.09,30.63,14.6,14.2,8,10,13.87,23.87,28.5,,,,,,,,,,,,,,,32.12,8,40.12,6,32.12,38.12,26.12,10.37,36.49,32,8,40,32,8,40,16,8,24
480,3.69,527.14,0.11,5.6,800,23,0.29,770.5,700.73,14.6,14.2,8.03,10.06,19.96,30.02,14.6,14.2,8,10,13.87,23.87,26.26,,,,,,,,,,,,,,,32.12,8,40.12,8.12,32.12,40.24,24,10.5,34.5,32,8,40,32,8,40,16,8,24
490,3.69,527.14,0.11,5.6,800,23,0.29,770.5,703.09,14.6,14.2,8.03,9,22.36,31.36,14.6,14.2,8,10,13.87,23.87,26.17,,,,,,,,,,,,,,,32.12,8,40.12,3.87,32.12,35.99,28.25,10.5,38.75,32,8,40,32,8,40,16,8,24
500,3.69,527.14,0.11,5.6,800,23,0.29,770.5,616.61,14.6,14.2,8.03,9.4,20.63,30.03,14.6,14.2,8,10,13.87,23.87,29.84,,,,,,,,,,,,,,,32.12,8,40.12,5.5,32.12,37.62,26.62,9,35.62,32,8,40,32,8,40,16,8,24
510,3.69,527.14,0.11,5.6,800,23,0.29,770.5,688.49,14.6,14.2,8.03,10.2,18.47,28.67,14.6,14.2,8,10,13.87,23.87,26.73,,,,,,,,,,,,,,,32.12,8,40.12,8.62,32.12,40.74,23.5,8.5,32,32,8,40,32,8,40,16,8,24
520,3.69,527.14,0.11,3.94,562.85,32.6907701874389,0.17,539.82,595.91,14.6,14.2,8.03,8.76,23.3,32.06,14.6,14.2,8,10,24.07,34.07,30.88,,,,,,,,,,,,,,,32.12,8,40.12,2.87,32.12,34.99,29.25,9.5,38.75,32,8,40,32,8,40,32,8,40
530,3.69,527.14,0.11,3.94,562.85,32.6907701874389,0.17,539.82,589.79,14.6,14.2,8.03,8.17,23.9,32.07,14.6,14.2,8,10,24.07,34.07,31.2,,,,,,,,,,,,,,,32.12,8,40.12,0.62,32.12,32.74,31.5,8.12,39.62,32,8,40,32,8,40,32,8,40
540,3.69,527.14,0.11,3.94,562.85,32.6907701874389,0.17,539.82,609.53,14.6,14.2,8.03,8.09,24.02,32.11,14.6,14.2,8,10,24.07,34.07,30.19,,,,,,,,,,,,,,,32.12,8,40.12,0.25,32.12,32.37,31.87,8,39.87,32,8,40,32,8,40,32,8,40
550,3.68,525.71,0.11,3.94,562.85,32.6907701874389,0.17,539.82,625.7,14.6,14.2,8.05,8.05,24.27,32.32,14.6,14.2,8,10,24.07,34.07,29.41,,,,,,,,,,,,,,,32.25,8,40.25,0,32.25,32.25,32.25,8.12,40.37,32,8,40,32,8,40,32,8,40
560,3.68,525.71,0.11,3.94,562.85,32.6907701874389,0.17,539.82,574.5,14.6,14.2,8.05,8.05,24.21,32.26,14.6,14.2,8,10,24.07,34.07,32.03,,,,,,,,,,,,,,,32.25,8,40.25,0,32.25,32.25,32.25,8,40.25,32,8,40,32,8,40,32,8,40
570,3.68,525.71,0.11,3.94,562.85,32.6907701874389,0.17,539.82,574.99,14.6,14.2,8.05,8.05,24.16,32.21,14.6,14.2,8,10,24.07,34.07,32,,,,,,,,,,,,,,,32.25,8,40.25,0,32.25,32.25,32.25,8,40.25,32,8,40,32,8,40,32,8,40
580,3.68,525.71,0.11,3.94,562.85,32.6907701874389,0.17,539.82,626.18,14.6,14.2,10.05,8.05,24.27,32.32,14.6,14.2,8,10,24.07,34.07,29.38,,,,,,,,,,,,,,,40.12,8,48.12,0,32.25,32.25,32.25,8.12,40.37,32,8,40,32,8,40,32,8,40
590,3.68,525.71,0.11,3.94,562.85,32.6907701874389,0.17,539.82,624.59,14.6,14.2,8.05,8.05,24.27,32.32,14.6,14.2,8,10,24.07,34.07,29.46,,,,,,,,,,,,,,,32.25,8,40.25,0,32.25,32.25,32.25,8.12,40.37,32,8,40,32,8,40,32,8,40
600,3.68,525.71,0.11,3.94,562.85,32.6907701874389,0.17,539.82,617.88,14.6,14.2,12.04,8.05,24.21,32.26,14.6,14.2,8,10,24.07,34.07,29.78,,,,,,,,,,,,,,,48.12,8,56.12,0,32.25,32.25,32.25,8,40.25,32,8,40,32,8,40,32,8,40
610,3.68,525.71,0.11,3.94,562.85,32.6907701874389,0.17,539.82,558.89,14.6,14.2,8.05,8.05,24.21,32.26,14.6,14.2,8,10,24.07,34.07,32.92,,,,,,,,,,,,,,,32.25,8,40.25,0,32.25,32.25,32.25,8,40.25,32,8,40,32,8,40,32,8,40
620,3.68,525.71,0.11,3.94,562.85,32.6907701874389,0.17,539.82,617.93,14.6,14.2,8.05,8.05,24.18,32.23,14.6,14.2,8,10,24.07,34.07,29.78,,,,,,,,,,,,,,,32.25,8,40.25,0,32.25,32.25,32.25,8,40.25,32,8,40,32,8,40,32,8,40
630,3.69,527.14,0.11,3.94,562.85,32.6907701874389,0.17,539.82,566.57,14.6,14.2,12.04,8.03,24.15,32.17,14.6,14.2,8,10,24.07,34.07,32.48,,,,,,,,,,,,,,,48.12,8,56.12,0,32.12,32.12,32.12,8,40.12,32,8,40,32,8,40,32,8,40
640,3.69,527.14,0.11,3.94,562.85,32.6907701874389,0.17,539.82,531.19,14.6,14.2,8.03,8.03,24.15,32.17,14.6,14.2,8,10,24.07,34.07,34.64,,,,,,,,,,,,,,,32.12,8,40.12,0,32.12,32.12,32.12,8,40.12,32,8,40,32,8,40,32,8,40
650,3.69,527.14,0.11,3.94,562.85,32.6907701874389,0.17,539.82,623.78,14.6,14.2,12.04,8.02,24.15,32.17,14.6,14.2,8,10,24.07,34.07,29.5,,,,,,,,,,,,,,,48.12,8,56.12,0,32.12,32.12,32.12,8,40.12,32,8,40,32,8,40,32,8,40
660,3.69,527.14,0.11,3.94,562.85,32.6907701874389,0.17,539.82,569.58,14.6,14.2,10.03,8.02,24.15,32.17,14.6,14.2,8,10,24.07,34.07,32.3,,,,,,,,,,,,,,,40.12,8,48.12,0,32.12,32.12,32.12,8,40.12,32,8,40,32,8,40,32,8,40
670,3.69,527.14,0.11,3.94,562.85,32.6907701874389,0.17,539.82,581.17,14.6,14.2,10.03,8.02,24.14,32.17,14.6,14.2,8,10,24.07,34.07,31.66,,,,,,,,,,,,,,,40.12,8,48.12,0,32.12,32.12,32.12,8,40.12,32,8,40,32,8,40,32,8,40
680,3.69,527.14,0.11,3.94,562.85,32.6907701874389,0.17,539.82,577.17,14.6,14.2,12.04,8.02,24.14,32.17,14.6,14.2,8,10,24.07,34.07,31.88,,,,,,,,,,,,,,,48.12,8,56.12,0,32.12,32.12,32.12,8,40.12,32,8,40,32,8,40,32,8,40
690,3.69,527.14,0.11,3.94,562.85,32.6907701874389,0.17,539.82,589.11,14.6,14.2,8.02,8.02,24.14,32.16,14.6,14.2,12,10,24.07,34.07,31.23,,,,,,,,,,,,,,,32.12,8,40.12,0,32.12,32.12,32.12,8,40.12,48,8,56,32,8,40,32,8,40
700,3.69,527.14,0.11,3.94,562.85,32.6907701874389,0.17,539.82,555.85,14.6,14.2,10.03,8.02,24.14,32.16,14.6,14.2,12,10,24.07,34.07,33.1,,,,,,,,,,,,,,,40.12,8,48.12,0,32.12,32.12,32.12,8,40.12,48,8,56,32,8,40,32,8,40
710,3.69,527.14,0.11,3.94,562.85,32.6907701874389,0.17,539.82,581.56,14.6,14.2,8.02,8.02,24.14,32.16,14.6,14.2,12,10,24.07,34.07,31.64,,,,,,,,,,,,,,,32.12,8,40.12,0,32.12,32.12,32.12,8,40.12,48,8,56,32,8,40,32,8,40
720,3.69,527.14,0.11,3.94,562.85,32.6907701874389,0.17,539.82,581.52,14.6,14.2,8.02,8.02,24.14,32.16,14.6,14.2,12,10,24.07,34.07,31.64,,,,,,,,,,,,,,,32.12,8,40.12,0,32.12,32.12,32.12,8,40.12,48,8,56,32,8,40,32,8,40
730,3.69,527.14,0.11,3.94,562.85,32.6907701874389,0.17,539.82,579.03,14.6,14.2,12.03,8.02,24.14,32.16,14.6,14.2,12,10,24.07,34.07,31.78,,,,,,,,,,,,,,,48.12,8,56.12,0,32.12,32.12,32.12,8,40.12,48,8,56,32,8,40,32,8,40
740,3.69,527.14,0.11,3.94,562.85,32.6907701874389,0.17,539.82,553.14,14.6,14.2,8.02,8.02,24.14,32.16,14.6,14.2,12,10,24.07,34.07,33.26,,,,,,,,,,,,,,,32.12,8,40.12,0,32.12,32.12,32.12,8,40.12,48,8,56,32,8,40,32,8,40
750,3.69,527.14,0.11,3.94,562.85,32.6907701874389,0.17,539.82,590.35,14.6,14.2,12.03,8.02,24.14,32.16,14.6,14.2,12,10,24.07,34.07,31.17,,,,,,,,,,,,,,,48.12,8,56.12,0,32.12,32.12,32.12,8,40.12,48,8,56,32,8,40,32,8,40
760,3.69,527.14,0.11,3.94,562.85,32.6907701874389,0.17,539.82,613.48,14.6,14.2,8.02,8.02,24.14,32.16,14.6,14.2,12,10,24.07,34.07,29.99,,,,,,,,,,,,,,,32.12,8,40.12,0,32.12,32.12,32.12,8,40.12,48,8,56,32,8,40,32,8,40
770,3.69,527.14,0.11,3.94,562.85,32.6907701874389,0.17,539.82,559.59,14.6,14.2,8.02,8.02,24.13,32.16,14.6,14.2,12,10,24.07,34.07,32.88,,,,,,,,,,,,,,,32.12,8,40.12,0,32.12,32.12,32.12,8,40.12,48,8,56,32,8,40,32,8,40


==> Plots/3D-3r-hetero-star-const-double-SKX_SNC.csv <==
N^3,Roofline CS GFLOPs,Roofline CS MLUPs,Roofline CS cycl,Roofline CS Arithmetic Intensity,Roofline LC GFLOPs,Roofline LC MLUPs,Roofline LC cycl,Roofline LC Arithmetic Intensity,Roofline ECM MLUPs,Benchmark MLUPs,ECM CS Tol,ECM CS Tnol,ECM CS Tl1l2,ECM CS Tl2l3,ECM CS Tl3mem,ECM CS cycl,ECM LC Tol,ECM LC Tnol,ECM LC Tl1l2,ECM LC Tl2l3,ECM LC Tl3mem,ECM LC cycl,Benchmark cycl,Benchmark Pheno Tol,Benchmark Pheno Tnol,Benchmark Pheno Tl1l2,Benchmark Pheno Tl2l3,Benchmark Pheno Tl3mem,Benchmark Transfer L1L2 load,Benchmark Transfer L1L2 evict,Benchmark Transfer L1L2 total,Benchmark Transfer L2L3 load,Benchmark Transfer L2L3 evict,Benchmark Transfer L2L3 total,Benchmark Transfer L3MEM load,Benchmark Transfer L3MEM evict,Benchmark Transfer L3MEM total,CS Transfer L1L2 load,CS Transfer L1L2 evict,CS Transfer L1L2 total,CS Transfer L2L3 load,CS Transfer L2L3 evict,CS Transfer L2L3 total,CS Transfer L3MEM load,CS Transfer L3MEM evict,CS Transfer L3MEM total,LC Transfer L1L2 load,LC Transfer L1L2 evict,LC Transfer L1L2 total,LC Transfer L2L3 load,LC Transfer L2L3 evict,LC Transfer L2L3 total,LC Transfer L3MEM load,LC Transfer L3MEM evict,LC Transfer L3MEM total
10,17.3,467.56,41.0642484387031,CPU bound,17.3,467.56,41.0642484387031,,467.15,201.2,41.1,22.2,0,0,0,41.1,41.1,22.2,0,0,0,41.1,95.43,45.6,62.8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
20,17.3,467.56,41.0642484387031,CPU bound,17.3,467.56,41.0642484387031,,467.15,276.46,41.1,22.2,5.5,0,0,41.1,41.1,22.2,3,0,0,41.1,69.45,39.5,38.8,6.5,0,0,40,11.68,51.68,0,0,0,0,0,0,32.75,11.62,44.37,0,0,0,0,0,0,16,8,24,0,0,0,0,0,0
30,15.67,423.51,45.335411206347,CPU bound,17.3,467.56,41.0642484387031,,467.15,358.44,41.1,22.2,11.5,0,0,41.1,41.1,22.2,9,0,0,41.1,53.56,30.9,28.1,11.7,0,0,83.76,10.24,94,0,0,0,0,0,0,81.87,10,91.87,0,0,0,0,0,0,64,8,72,0,0,0,0,0,0
40,16.67,450.54,42.615528033027,CPU bound,17.3,467.56,41.0642484387031,,467.15,334.82,41.1,22.2,10.8,0,0,41.1,41.1,22.2,9,0,0,41.1,57.34,33.3,29.3,10.9,1.9,0,78,9.52,87.52,1.84,1.84,3.68,0,0,0,76.87,9.37,86.24,0,0,0,0,0,0,64,8,72,0,0,0,0,0,0
50,17.3,467.56,41.0642484387031,CPU bound,17.3,467.56,41.0642484387031,,467.15,383.94,41.1,22.2,10.4,10.3,0,42.9,41.1,22.2,9,8,0,41.1,50.01,30.1,25.7,10.4,19.9,0,74.32,9.12,83.44,19.92,19.92,39.84,0.08,0,0.08,74,9.12,83.12,20.62,9.12,29.74,0,0,0,64,8,72,16,8,24,0,0,0
60,17.3,467.56,41.0642484387031,CPU bound,17.3,467.56,41.0642484387031,,467.15,349.6,41.1,22.2,10.1,10.2,0,42.5,41.1,22.2,9,8,0,41.1,54.92,31.8,26.9,10.2,20.1,0,72.96,8.96,81.92,20.16,20.08,40.24,0.08,0,0.08,72.25,8.87,81.12,20.37,8.87,29.24,0,0,0,64,8,72,16,8,24,0,0,0
70,17.3,467.56,41.0642484387031,CPU bound,17.3,467.56,41.0642484387031,,467.15,389.2,41.1,22.2,9.9,10.2,0,42.4,41.1,22.2,9,8,0,41.1,49.33,29.8,24.8,10,19.7,0,71.04,8.8,79.84,19.68,19.68,39.36,0.08,0,0.08,70.87,8.75,79.62,20.5,8.75,29.25,0,0,0,64,8,72,16,8,24,0,0,0
80,17.3,467.56,41.0642484387031,CPU bound,17.3,467.56,41.0642484387031,,467.15,349.08,41.1,22.2,9.8,10.4,0,42.4,41.1,22.2,9,8,0,41.1,55,31.2,25.9,10.1,19.3,0,71.76,8.8,80.56,19.36,19.28,38.64,0.08,0,0.08,69.87,8.62,78.49,20.87,8.62,29.49,0,0,0,64,8,72,16,8,24,0,0,0
90,17.3,467.56,41.0642484387031,CPU bound,17.3,467.56,41.0642484387031,,467.15,352.42,41.1,22.2,9.7,10.7,0,42.6,41.1,22.2,9,8,0,41.1,54.48,30.7,24.4,9.8,18.6,0.3,69.44,8.64,78.08,18.64,18.64,37.28,0.48,0.32,0.8,69.25,8.62,77.87,21.37,8.5,29.87,0,0,0,64,8,72,16,8,24,0,0,0
100,17.3,467.56,41.0642484387031,CPU bound,17.3,467.56,41.0642484387031,,467.15,387.79,41.1,22.2,9.7,11,0,42.9,41.1,22.2,9,8,0,41.1,49.51,30.5,25.3,9.8,18.4,1.4,69.52,8.56,78.08,18.48,18.48,36.96,2.4,1.44,3.84,68.75,8.5,77.25,22.12,8.5,30.62,0,0,0,64,8,72,16,8,24,0,0,0
110,17.3,467.56,41.0642484387031,CPU bound,17.3,467.56,41.0642484387031,,467.15,395.01,41.1,22.2,9.6,11.5,0,43.2,41.1,22.2,9,8,0,41.1,48.61,30,24.1,9.6,18.2,3.7,68.32,8.48,76.8,18.24,18.24,36.48,6.24,3.92,10.16,68.25,8.5,76.75,22.87,8.37,31.24,0,0,0,64,8,72,16,8,24,0,0,0
120,17.3,467.56,41.0642484387031,CPU bound,17.3,467.56,41.0642484387031,,467.15,372.34,41.1,22.2,9.5,11.9,0,43.6,41.1,22.2,9,8,0,41.1,51.57,30.1,24.9,9.5,22,6.6,67.92,8.4,76.32,22.08,22.08,44.16,9.04,7.76,16.8,67.87,8.37,76.24,23.87,8.37,32.24,0,0,0,64,8,72,16,8,24,0,0,0
130,9.03,244.05,78.6724031960664,0.39,12.52,338.37,56.7426190265094,0.51,266.66,337.87,41.1,22.2,9.5,15.3,9.4,56.4,41.1,22.2,9,32,8.8,72,56.83,30.6,23.9,10,34.7,8.4,71.12,8.64,79.76,34.72,34.72,69.44,14.4,8.4,22.8,67.5,8.37,75.87,30.62,8.37,38.99,17.12,8.5,25.62,64,8,72,64,8,72,16,8,24
140,6.6,178.37,107.64141952122,0.28,12.52,338.37,56.7426190265094,0.51,266.55,326.12,41.1,22.2,9.4,24.1,9.4,65.2,41.1,22.2,9,32,8.8,72,58.87,31.1,24.6,9.5,51.7,10,67.52,8.4,75.92,51.76,51.76,103.52,18.96,8.4,27.36,67.25,8.37,75.62,48.25,8.37,56.62,17,8.5,25.5,64,8,72,64,8,72,16,8,24
150,6.44,174.05,110.313128411376,0.28,12.52,338.37,56.7426190265094,0.51,266.55,309.07,41.1,22.2,9.4,25,9.3,65.9,41.1,22.2,9,32,8.8,72,62.12,30.3,23.8,9.5,61.3,10.4,67.68,8.4,76.08,61.28,61.28,122.56,20,8.32,28.32,67,8.37,75.37,50,8.37,58.37,17,8.25,25.25,64,8,72,64,8,72,16,8,24
160,6.46,174.59,109.971934245948,0.28,12.52,338.37,56.7426190265094,0.51,266.66,268.51,41.1,22.2,9.4,24.9,9.3,65.8,41.1,22.2,9,32,8.8,72,71.51,32.2,24.4,10.5,65.9,10.5,75.04,8.64,83.68,65.92,65.92,131.84,20.32,8.32,28.64,66.75,8.25,75,49.87,8.25,58.12,16.87,8.25,25.12,64,8,72,64,8,72,16,8,24
170,6.47,174.86,109.802127416219,0.28,12.52,338.37,56.7426190265094,0.51,266.55,302.68,41.1,22.2,9.4,24.9,9.3,65.7,41.1,22.2,9,32,8.8,72,63.43,31.1,23.7,9.5,66.6,10.3,67.28,8.4,75.68,66.56,66.56,133.12,19.84,8.32,28.16,66.62,8.25,74.87,49.75,8.25,58,16.87,8.25,25.12,64,8,72,64,8,72,16,8,24
180,6.49,175.4,109.464082098062,0.28,12.52,338.37,56.7426190265094,0.51,266.55,295.68,41.1,22.2,9.3,24.8,9.2,65.6,41.1,22.2,9,32,8.8,72,64.94,31.2,24.2,9.6,66.6,10,68.8,8.32,77.12,66.64,66.64,133.28,18.96,8.32,27.28,66.5,8.25,74.75,49.62,8.25,57.87,16.87,8.25,25.12,64,8,72,64,8,72,16,8,24
190,6.5,175.67,109.295838788638,0.28,12.52,338.37,56.7426190265094,0.51,266.66,293.14,41.1,22.2,9.3,24.8,9.2,65.5,41.1,22.2,9,32,8.8,72,65.5,31.1,23.6,9.6,66.5,10.4,68.24,8.4,76.64,66.48,66.48,132.96,19.92,8.24,28.16,66.37,8.25,74.62,49.62,8.25,57.87,16.75,8.37,25.12,64,8,72,64,8,72,16,8,24
200,6.52,176.21,108.960898927416,0.28,12.52,338.37,56.7426190265094,0.51,266.66,297.09,41.1,22.2,9.3,24.7,9.2,65.5,41.1,22.2,9,32,8.8,72,64.63,30.8,24.1,9.5,66.4,10.4,67.84,8.32,76.16,66.4,66.4,132.8,19.92,8.24,28.16,66.12,8.25,74.37,49.5,8.25,57.75,16.62,8.37,24.99,64,8,72,64,8,72,16,8,24
210,6.53,176.48,108.794197642792,0.28,12.52,338.37,56.7426190265094,0.51,266.66,307.57,41.1,22.2,9.3,24.7,9.1,65.3,41.1,22.2,9,32,8.8,72,62.43,30.4,23.6,9.4,66.2,10.3,67.28,8.24,75.52,66.24,66.24,132.48,19.76,8.24,28,66.12,8.25,74.37,49.37,8.25,57.62,16.62,8.12,24.74,64,8,72,64,8,72,16,8,24
220,6.53,176.48,108.794197642792,0.28,12.52,338.37,56.7426190265094,0.51,266.66,289.68,41.1,22.2,9.3,24.7,9.1,65.3,41.1,22.2,9,32,8.8,72,66.28,31.2,24,9.9,66.1,10.3,71.28,8.24,79.52,66.16,66.16,132.32,19.84,8.24,28.08,66,8.25,74.25,49.37,8.25,57.62,16.62,8.25,24.87,64,8,72,64,8,72,16,8,24
230,6.54,176.75,108.628005657709,0.28,12.52,338.37,56.7426190265094,0.51,266.55,302.84,41.1,22.2,9.3,24.6,9.1,65.3,41.1,22.2,9,32,8.8,72,63.4,30.5,23.5,9.8,66,10.3,70.4,8.32,78.72,66,66,132,19.68,8.24,27.92,65.87,8.25,74.12,49.25,8.25,57.5,16.62,8.25,24.87,64,8,72,64,8,72,16,8,24
240,6.55,177.02,108.462320641735,0.28,12.52,338.37,56.7426190265094,0.51,266.66,285.74,41.1,22.2,9.3,24.6,9.1,65.2,41.1,22.2,9,32,8.8,72,67.19,31,23.9,10.2,66,10,73.2,8.32,81.52,66,66,132,19.12,8.24,27.36,65.87,8.25,74.12,49.25,8.25,57.5,16.62,8.25,24.87,64,8,72,64,8,72,16,8,24
250,6.56,177.29,108.29714027864,0.28,12.52,338.37,56.7426190265094,0.51,266.66,306.3,41.1,22.2,9.3,24.6,9.2,65.2,41.1,22.2,9,32,8.8,72,62.68,30.4,23.5,9.8,65.9,10.2,70.08,8.32,78.4,65.84,65.84,131.68,19.6,8.24,27.84,65.87,8.25,74.12,49.12,8.25,57.37,16.62,8.37,24.99,64,8,72,64,8,72,16,8,24
260,6.57,177.56,108.132462266276,0.28,12.52,338.37,56.7426190265094,0.51,266.66,289.04,41.1,22.2,9.2,24.6,9.1,65.1,41.1,22.2,9,32,8.8,72,66.43,31.3,23.8,10.3,65.8,10.2,73.68,8.4,82.08,65.76,65.76,131.52,19.6,8.16,27.76,65.62,8.25,73.87,49.12,8.12,57.24,16.5,8.25,24.75,64,8,72,64,8,72,16,8,24
270,6.58,177.83,107.968284316482,0.28,12.52,338.37,56.7426190265094,0.51,266.55,306.51,41.1,22.2,9.2,24.5,9.2,65.2,41.1,22.2,9,32,8.8,72,62.64,30.3,23.4,10.3,65.7,10.3,74.4,8.4,82.8,65.68,65.68,131.36,19.92,8.16,28.08,65.62,8.12,73.74,49.12,8.12,57.24,16.5,8.62,25.12,64,8,72,64,8,72,16,8,24
280,6.58,177.83,107.968284316482,0.28,12.52,338.37,56.7426190265094,0.51,266.66,299.82,41.1,22.2,9.2,24.5,9.1,65.1,41.1,22.2,9,32,8.8,72,64.04,30.6,23.8,10.8,65.6,10.2,78.32,8.48,86.8,65.68,65.68,131.36,19.6,8.16,27.76,65.5,8.12,73.62,49,8.25,57.25,16.5,8.37,24.87,64,8,72,64,8,72,16,8,24
290,6.59,178.1,107.804604154969,0.28,12.52,338.37,56.7426190265094,0.51,266.55,303.69,41.1,22.2,11.2,24.5,9,67,41.1,22.2,9,32,8.8,72,63.22,30.3,23.4,10.3,65.6,10.1,73.6,8.48,82.08,65.6,65.6,131.2,19.36,8.16,27.52,81.75,8.12,89.87,49,8.25,57.25,16.5,8.12,24.62,64,8,72,64,8,72,16,8,24
300,6.59,178.1,107.804604154969,0.28,11.99,324.05,59.2501157228823,0.31,246.15,297.49,41.1,22.2,12.3,24.5,9,68,41.1,22.2,15,32,8.8,78,64.54,31.2,23.7,11.8,65.5,9.6,86.24,8.56,94.8,65.52,65.52,131.04,17.84,8.16,26,89.87,8.12,97.99,49,8.12,57.12,16.5,8.12,24.62,112,8,120,64,8,72,16,8,24
310,6.6,178.37,107.64141952122,0.28,11.99,324.05,59.2501157228823,0.31,246.05,301.18,41.1,22.2,13.3,24.5,9.1,69,41.1,22.2,15,32,8.8,78,63.75,30.6,23.4,11.8,65.5,10.2,85.84,8.48,94.32,65.44,65.44,130.88,19.68,8.16,27.84,98,8.12,106.12,49,8.12,57.12,16.5,8.25,24.75,112,8,120,64,8,72,16,8,24
320,6.6,178.37,107.64141952122,0.28,11.99,324.05,59.2501157228823,0.31,246.15,257.59,41.1,22.2,11.2,24.5,9.1,67,41.1,22.2,15,32,8.8,78,74.54,32.8,23.7,12.5,65.6,10.4,91.28,8.48,99.76,65.6,65.6,131.2,20.16,8.16,28.32,81.62,8.12,89.74,48.87,8.12,56.99,16.5,8.25,24.75,112,8,120,64,8,72,16,8,24
330,6.6,178.37,107.64141952122,0.28,11.99,324.05,59.2501157228823,0.31,246.15,291.66,41.1,22.2,13.2,24.4,9,68.9,41.1,22.2,15,32,8.8,78,65.83,30.9,23.4,13.4,65.4,10.3,98.72,8.56,107.28,65.44,65.44,130.88,19.84,8.16,28,97.87,8.12,105.99,48.87,8.12,56.99,16.5,8.12,24.62,112,8,120,64,8,72,16,8,24
340,6.6,178.37,107.64141952122,0.28,11.99,324.05,59.2501157228823,0.31,246.15,293.99,41.1,22.2,13.2,24.4,9.1,69,41.1,22.2,15,32,8.8,78,65.31,31.7,23.6,12.5,65.4,10.4,91.92,8.48,100.4,65.36,65.36,130.72,20.16,8.16,28.32,97.75,8.12,105.87,48.87,8.12,56.99,16.5,8.37,24.87,112,8,120,64,8,72,16,8,24
350,6.61,178.64,107.478728168383,0.28,11.99,324.05,59.2501157228823,0.31,246.05,284.79,41.1,22.2,15.3,24.4,9.1,71,41.1,22.2,15,32,8.8,78,67.42,31.2,23.3,15.3,65.3,10.4,114.16,8.56,122.72,65.28,65.28,130.56,20,8.16,28.16,114,8.12,122.12,48.87,8.12,56.99,16.5,8.25,24.75,112,8,120,64,8,72,16,8,24
360,6.61,178.64,107.478728168383,0.28,11.99,324.05,59.2501157228823,0.31,246.05,281.69,41.1,22.2,15.3,24.4,9,70.8,41.1,22.2,15,32,8.8,78,68.16,31.4,23.6,15.3,65.3,10.2,113.92,8.48,122.4,65.28,65.28,130.56,19.6,8.16,27.76,113.87,8.12,121.99,48.75,8.12,56.87,16.5,8,24.5,112,8,120,64,8,72,16,8,24
370,6.61,178.64,107.478728168383,0.28,11.99,324.05,59.2501157228823,0.31,246.15,288.69,41.1,22.2,15.2,24.4,8.9,70.7,41.1,22.2,15,32,8.8,78,66.51,31,23.3,15.4,65.2,10.2,114.48,8.48,122.96,65.2,65.2,130.4,19.68,8.16,27.84,113.87,8.12,121.99,48.75,8.12,56.87,16.5,7.75,24.25,112,8,120,64,8,72,16,8,24
380,6.63,179.18,107.154816385757,0.28,11.99,324.05,59.2501157228823,0.31,246.15,279.22,41.1,22.2,14.2,24.4,8.9,69.7,41.1,22.2,15,32,8.8,78,68.76,31.9,23.6,14.4,65.2,10.1,106.56,8.4,114.96,65.2,65.2,130.4,19.52,8.16,27.68,105.62,8.12,113.74,48.75,8,56.75,16.25,7.87,24.12,112,8,120,64,8,72,16,8,24
390,6.62,178.91,107.316527863171,0.28,11.99,324.05,59.2501157228823,0.31,246.15,285.24,41.1,22.2,15.2,24.4,9.2,71,41.1,22.2,15,32,8.8,78,67.31,31.2,23.3,15.4,65.2,10.3,114.32,8.48,122.8,65.2,65.2,130.4,19.92,8.16,28.08,113.75,8.12,121.87,48.75,8.12,56.87,16.37,8.5,24.87,112,8,120,64,8,72,16,8,24
400,6.62,178.91,107.316527863171,0.28,11.99,324.05,59.2501157228823,0.31,246.15,288.9,41.1,22.2,13.2,24.4,8.9,68.7,41.1,22.2,15,32,8.8,78,66.46,30.6,24,14,65.1,10.4,103.44,8.4,111.84,65.12,65.12,130.24,20.16,8.16,28.32,97.5,8.12,105.62,48.75,8.12,56.87,16.37,7.87,24.24,112,8,120,64,8,72,16,8,24
410,6.62,178.91,107.316527863171,0.28,11.99,324.05,59.2501157228823,0.31,246.15,287.97,41.1,22.2,15.2,24.4,9.1,70.9,41.1,22.2,15,32,8.8,78,66.67,31.4,23.8,15.4,65.1,10.3,114.56,8.48,123.04,65.12,65.12,130.24,20,8.16,28.16,113.62,8.12,121.74,48.75,8.12,56.87,16.37,8.37,24.74,112,8,120,64,8,72,16,8,24
420,6.64,179.45,106.993591529674,0.28,11.99,324.05,59.2501157228823,0.31,246.15,288.5,41.1,22.2,15.2,24.3,9.1,70.9,41.1,22.2,15,32,8.8,78,66.55,30.7,23.9,15.2,65.1,10.5,113.6,8.4,122,65.12,65.04,130.16,20.4,8.16,28.56,113.62,8.12,121.74,48.75,8.12,56.87,16.25,8.62,24.87,112,8,120,64,8,72,16,8,24
430,6.65,179.72,106.832851101714,0.29,11.99,324.05,59.2501157228823,0.31,246.15,290.76,41.1,22.2,15.2,24.3,8.7,70.5,41.1,22.2,15,32,8.8,78,66.03,31.2,23.8,15.3,65.1,10.8,114.4,8.4,122.8,65.04,65.04,130.08,21.28,8.16,29.44,113.62,8.12,121.74,48.62,8.12,56.74,16.25,7.5,23.75,112,8,120,64,8,72,16,8,24
440,6.65,179.72,106.832851101714,0.29,11.99,324.05,59.2501157228823,0.31,246.15,287.01,41.1,22.2,15.2,24.3,9,70.8,41.1,22.2,15,32,8.8,78,66.9,30.7,23.9,15.3,65,11,114.24,8.4,122.64,65.04,65.04,130.08,21.92,8.16,30.08,113.5,8.12,121.62,48.62,8,56.62,16.25,8.37,24.62,112,8,120,64,8,72,16,8,24
450,6.63,179.18,107.154816385757,0.28,11.99,324.05,59.2501157228823,0.31,246.15,280.44,41.1,22.2,15.2,24.3,9.2,70.9,41.1,22.2,15,32,8.8,78,68.46,32,23.7,15.3,65,11.6,114.32,8.4,122.72,65.04,65.04,130.08,23.44,8.08,31.52,113.5,8.12,121.62,48.62,8.12,56.74,16.37,8.5,24.87,112,8,120,64,8,72,16,8,24
460,6.63,179.18,107.154816385757,0.28,11.99,324.05,59.2501157228823,0.31,246.15,285.63,41.1,22.2,15.2,24.3,9.2,70.9,41.1,22.2,15,32,8.8,78,67.22,30.5,23.8,15.3,65,12.2,114.24,8.4,122.64,64.96,64.96,129.92,25.04,8.08,33.12,113.5,8.12,121.62,48.62,8.12,56.74,16.37,8.5,24.87,112,8,120,64,8,72,16,8,24
470,6.66,180,106.666666666667,0.29,11.99,324.05,59.2501157228823,0.31,246.15,282.1,41.1,22.2,15.2,24.3,9.1,70.8,41.1,22.2,15,32,8.8,78,68.06,31.1,23.7,15.3,65,12.9,114.16,8.4,122.56,64.96,64.96,129.92,26.96,8.08,35.04,113.5,8.12,121.62,48.62,8.12,56.74,16.25,8.62,24.87,112,8,120,64,8,72,16,8,24
480,6.66,180,106.666666666667,0.29,11.99,324.05,59.2501157228823,0.31,246.15,268.52,41.1,22.2,13.2,24.3,8.9,68.6,41.1,22.2,15,32,8.8,78,71.5,30.9,23.8,13.9,64.9,13.7,102.96,8.4,111.36,64.96,64.88,129.84,29.12,8.08,37.2,97.25,8.12,105.37,48.62,8.12,56.74,16.25,8.12,24.37,112,8,120,64,8,72,16,8,24
490,6.66,180,106.666666666667,0.29,11.99,324.05,59.2501157228823,0.31,246.15,273.78,41.1,22.2,15.2,24.3,9,70.7,41.1,22.2,15,32,8.8,78,70.13,31.4,23.7,15.4,64.9,14.1,114.88,8.4,123.28,64.96,64.88,129.84,30.4,8.08,38.48,113.37,8.12,121.49,48.62,8.12,56.74,16.25,8.25,24.5,112,8,120,64,8,72,16,8,24
500,6.66,180,106.666666666667,0.29,11.99,324.05,59.2501157228823,0.31,246.15,271.52,41.1,22.2,15.2,24.3,12.8,74.4,41.1,22.2,15,32,8.8,78,70.71,30.5,23.8,15.3,64.9,15.3,114.32,8.4,122.72,64.88,64.88,129.76,33.6,8.08,41.68,113.37,8.12,121.49,48.62,8.12,56.74,16.25,16.12,32.37,112,8,120,64,8,72,16,8,24
510,6.66,180,106.666666666667,0.29,11.99,324.05,59.2501157228823,0.31,246.05,241.3,41.1,22.2,15.2,24.3,9.5,71.1,41.1,22.2,15,32,8.8,78,79.57,35.9,23.7,17.2,64.9,16.2,128.88,8.64,137.52,64.88,64.88,129.76,35.92,8.08,44,113.25,8.12,121.37,48.62,8.12,56.74,16.25,9.62,25.87,112,8,120,64,8,72,16,8,24
520,6.66,180,106.666666666667,0.29,11.99,324.05,59.2501157228823,0.31,246.15,267.6,41.1,22.2,15.2,20.9,12,70.3,41.1,22.2,15,32,8.8,78,71.75,31.2,23.7,15.4,64.9,17.7,114.56,8.4,122.96,64.88,64.88,129.76,40.08,8.08,48.16,113.25,8.12,121.37,41.87,7.87,49.74,22.87,9.75,32.62,112,8,120,64,8,72,16,8,24
530,6.64,179.45,106.993591529674,0.28,11.99,324.05,59.2501157228823,0.31,246.15,263.29,41.1,22.2,15.2,19.3,13.1,69.8,41.1,22.2,15,32,8.8,78,72.92,31.4,23.6,15.4,64.8,18.1,114.56,8.32,122.88,64.88,64.8,129.68,41.12,8.08,49.2,113.25,8.12,121.37,38.62,8.12,46.74,26.37,9.37,35.74,112,8,120,64,8,72,16,8,24
540,6.64,179.45,106.993591529674,0.28,11.99,324.05,59.2501157228823,0.31,246.15,265.01,41.1,22.2,15.2,16.6,14.3,68.3,41.1,22.2,15,32,8.8,78,72.45,30.4,23.7,15.3,64.8,19.8,114,8.32,122.32,64.8,64.8,129.6,45.76,8.08,53.84,113.25,8.12,121.37,33.25,8.12,41.37,31.75,7.25,39,112,8,120,64,8,72,16,8,24
550,6.64,179.45,106.993591529674,0.28,11.99,324.05,59.2501157228823,0.31,246.05,263.11,41.1,22.2,15.2,20.5,12.5,70.3,41.1,22.2,15,32,8.8,78,72.97,31.1,23.6,15.3,64.8,20.6,113.84,8.32,122.16,64.8,64.8,129.6,48,8.08,56.08,113.25,8.12,121.37,41,8.12,49.12,24,9.87,33.87,112,8,120,64,8,72,16,8,24
560,6.64,179.45,106.993591529674,0.28,11.99,324.05,59.2501157228823,0.31,246.15,256.63,41.1,22.2,15.2,5,23.6,66,41.1,22.2,15,32,8.8,78,74.82,30.9,23.7,15.3,64.8,22.3,114.48,8.32,122.8,64.8,64.72,129.52,52.64,8.08,60.72,113.25,8.12,121.37,10,8.12,18.12,55,9.25,64.25,112,8,120,64,8,72,16,8,24
570,6.67,180.27,106.506906307206,0.29,11.99,324.05,59.2501157228823,0.31,246.05,257.24,41.1,22.2,15.2,6.6,23.2,67.1,41.1,22.2,15,32,8.8,78,74.64,31.3,23.6,15.3,64.8,23.1,113.76,8.32,122.08,64.8,64.72,129.52,54.8,8.08,62.88,113.25,8.12,121.37,13.12,8.12,21.24,51.5,11.62,63.12,112,8,120,64,8,72,16,8,24
580,6.64,179.45,106.993591529674,0.28,11.99,324.05,59.2501157228823,0.31,246.15,247.59,41.1,22.2,15.2,6.6,21.6,65.6,41.1,22.2,15,32,8.8,78,77.55,30.6,23.7,15.3,64.8,24.2,114.16,8.32,122.48,64.8,64.72,129.52,57.84,8.08,65.92,113.12,8.12,121.24,13.25,8.25,21.5,51.75,7.12,58.87,112,8,120,64,8,72,16,8,24
590,6.67,180.27,106.506906307206,0.29,11.99,324.05,59.2501157228823,0.31,246.05,255.57,41.1,22.2,15.2,5.5,22.8,65.7,41.1,22.2,15,32,8.8,78,75.13,31.1,23.6,15.3,64.7,24.1,113.76,8.32,122.08,64.8,64.72,129.52,57.6,8.08,65.68,113.12,8.12,121.24,11.12,8.12,19.24,53.62,8.62,62.24,112,8,120,64,8,72,16,8,24
600,6.67,180.27,106.506906307206,0.29,11.99,324.05,59.2501157228823,0.31,246.15,250.44,41.1,22.2,15.2,4.9,23.4,65.6,41.1,22.2,15,32,8.8,78,76.67,30.6,23.6,15.2,64.7,25,113.68,8.32,122,64.72,64.64,129.36,60,8.08,68.08,113.12,8.12,121.24,9.75,8.12,17.87,54.87,8.75,63.62,112,8,120,64,8,72,16,8,24
610,6.67,180.27,106.506906307206,0.29,11.99,324.05,59.2501157228823,0.31,246.05,251.77,41.1,22.2,15.1,4,26.1,67.5,41.1,22.2,15,32,8.8,78,76.26,31.4,23.6,15.3,64.7,25.1,113.84,8.32,122.16,64.72,64.72,129.44,60.4,8.08,68.48,113.12,8.12,121.24,2.25,8.12,10.37,62.37,8.62,70.99,112,8,120,64,8,72,16,8,24
620,6.68,180.54,106.347623795281,0.29,11.99,324.05,59.2501157228823,0.31,246.15,251.94,41.1,22.2,15.1,9.5,19.6,66.5,41.1,22.2,15,32,8.8,78,76.21,30.5,23.6,15.3,64.7,25.5,113.84,8.32,122.16,64.72,64.64,129.36,61.44,8.08,69.52,113.12,8.12,121.24,19.12,8.12,27.24,45.5,7.87,53.37,112,8,120,64,8,72,16,8,24
630,6.68,180.54,106.347623795281,0.29,11.99,324.05,59.2501157228823,0.31,246.15,253.06,41.1,22.2,15.1,5,23,65.4,41.1,22.2,15,32,8.8,78,75.87,31.2,23.5,15.3,64.7,25.6,113.76,8.32,122.08,64.72,64.64,129.36,61.76,8.08,69.84,113.12,8.12,121.24,10,8.12,18.12,54.62,8.12,62.74,112,8,120,64,8,72,16,8,24
640,6.68,180.54,106.347623795281,0.29,11.99,324.05,59.2501157228823,0.31,246.15,230.05,41.1,22.2,15.1,5.2,23.2,65.7,41.1,22.2,15,32,8.8,78,83.46,32.6,23.6,15.5,65.7,25,115.84,8.32,124.16,65.76,65.68,131.44,60,8.08,68.08,113,8.12,121.12,10.37,8.12,18.49,54.25,9,63.25,112,8,120,64,8,72,16,8,24
650,6.68,180.54,106.347623795281,0.29,11.99,324.05,59.2501157228823,0.31,246.15,252.54,41.1,22.2,15.1,4.2,23.7,65.2,41.1,22.2,15,32,8.8,78,76.03,31.4,23.5,15.3,64.7,26,113.84,8.24,122.08,64.72,64.64,129.36,62.8,8.08,70.88,113,8.12,121.12,8.37,8.12,16.49,56.25,8.37,64.62,112,8,120,64,8,72,16,8,24
660,6.68,180.54,106.347623795281,0.29,11.99,324.05,59.2501157228823,0.31,246.05,252.94,41.1,22.2,15.1,4,26.4,67.8,41.1,22.2,15,32,8.8,78,75.91,30.5,23.6,15.2,64.6,26.2,113.6,8.24,121.84,64.72,64.56,129.28,63.44,8.08,71.52,113,8.12,121.12,0.62,8.12,8.74,64,8.12,72.12,112,8,120,64,8,72,16,8,24
670,6.68,180.54,106.347623795281,0.29,11.99,324.05,59.2501157228823,0.31,246.15,251.96,41.1,22.2,15.1,4,26.3,67.7,41.1,22.2,15,32,8.8,78,76.2,31.1,23.5,15.2,64.6,26.4,113.68,8.24,121.92,64.64,64.64,129.28,63.76,8.08,71.84,113,8.12,121.12,0.62,8.12,8.74,64,7.62,71.62,112,8,120,64,8,72,16,8,24
680,6.68,180.54,106.347623795281,0.29,10.03,271.08,70.8277999114653,0.51,200.75,248.5,41.1,22.2,15.1,5,23.1,65.5,41.1,22.2,15,32,26.4,95.6,77.26,31.4,23.6,15.2,64.7,26.5,113.68,8.24,121.92,64.72,64.64,129.36,64,8.08,72.08,113,8.12,121.12,10.12,8.12,18.24,54.5,8.37,62.87,112,8,120,64,8,72,64,8,72
690,6.68,180.54,106.347623795281,0.29,10.03,271.08,70.8277999114653,0.51,200.83,252.73,41.1,22.2,15.1,4,23.9,65.3,41.1,22.2,15,32,26.4,95.6,75.97,31.5,23.5,15.2,64.6,26.5,113.6,8.24,121.84,64.64,64.64,129.28,64.24,8.08,72.32,113,8.12,121.12,7.5,8.12,15.62,57,8.12,65.12,112,8,120,64,8,72,64,8,72
700,6.68,180.54,106.347623795281,0.29,10.03,271.08,70.8277999114653,0.51,200.75,250.57,41.1,22.2,15.1,4.1,26,67.4,41.1,22.2,15,32,26.4,95.6,76.63,30.6,23.5,15.3,64.6,26.6,113.92,8.24,122.16,64.64,64.56,129.2,64.32,8.08,72.4,113,8.12,121.12,2.37,8.25,10.62,62.25,8.5,70.75,112,8,120,64,8,72,64,8,72
710,6.65,179.72,106.832851101714,0.29,10.03,271.08,70.8277999114653,0.51,200.83,252.63,41.1,22.2,15.1,4,26,67.4,41.1,22.2,15,32,26.4,95.6,76,31.1,23.5,15.2,64.6,26.6,113.44,8.24,121.68,64.64,64.56,129.2,64.4,8.08,72.48,113,8.12,121.12,2.37,8.12,10.49,62.5,8.37,70.87,112,8,120,64,8,72,64,8,72
720,6.65,179.72,106.832851101714,0.29,10.03,271.08,70.8277999114653,0.51,200.83,240.2,41.1,22.2,15.1,4,26.4,67.8,41.1,22.2,15,32,26.4,95.6,79.94,31,23.5,15.3,64.6,26.6,113.92,8.24,122.16,64.64,64.48,129.12,64.4,8.08,72.48,113,8.12,121.12,1.37,8.12,9.49,63.5,8.37,71.87,112,8,120,64,8,72,64,8,72
730,6.65,179.72,106.832851101714,0.29,10.03,271.08,70.8277999114653,0.51,200.83,246.8,41.1,22.2,15.1,4,26.7,68,41.1,22.2,15,32,26.4,95.6,77.8,31.4,23.5,15.2,64.6,26.6,113.6,8.24,121.84,64.64,64.56,129.2,64.48,8.08,72.56,112.87,8.12,120.99,0.5,8.12,8.62,64.37,8.25,72.62,112,8,120,64,8,72,64,8,72
740,6.65,179.72,106.832851101714,0.29,10.03,271.08,70.8277999114653,0.51,200.83,248.94,41.1,22.2,15.1,4,26.9,68.3,41.1,22.2,15,32,26.4,95.6,77.13,30.4,23.5,15.3,64.6,26.6,113.92,8.24,122.16,64.64,64.56,129.2,64.48,8.08,72.56,112.87,8.12,120.99,0,8.12,8.12,64.87,8.37,73.24,112,8,120,64,8,72,64,8,72
750,6.65,179.72,106.832851101714,0.29,10.03,271.08,70.8277999114653,0.51,200.83,253.28,41.1,22.2,15.1,4,26.8,68.1,41.1,22.2,15,32,26.4,95.6,75.8,31.1,23.4,15.2,64.6,26.6,113.52,8.24,121.76,64.64,64.56,129.2,64.48,8.08,72.56,112.87,8.12,120.99,0,8.12,8.12,64.87,8,72.87,112,8,120,64,8,72,64,8,72
760,6.65,179.72,106.832851101714,0.29,10.03,271.08,70.8277999114653,0.51,200.83,250.68,41.1,22.2,15.1,4,26.8,68.1,41.1,22.2,15,32,26.4,95.6,76.59,30.5,23.5,15.2,64.5,26.6,113.52,8.24,121.76,64.64,64.48,129.12,64.48,8.08,72.56,112.87,8.12,120.99,0,8.12,8.12,64.87,8.12,72.99,112,8,120,64,8,72,64,8,72
770,6.65,179.72,106.832851101714,0.29,10.03,271.08,70.8277999114653,0.51,200.83,235.63,41.1,22.2,15.1,4,26.8,68.1,41.1,22.2,15,32,26.4,95.6,81.48,32.9,23.4,15.7,64.6,26.6,117.52,8.32,125.84,64.64,64.56,129.2,64.48,8.08,72.56,112.87,8.12,120.99,0,8,8,64.87,8,72.87,112,8,120,64,8,72,64,8,72
780,6.69,180.81,106.188816990211,0.29,10.03,271.08,70.8277999114653,0.51,200.75,252.35,41.1,22.2,15.1,4,26.6,68,41.1,22.2,15,32,26.4,95.6,76.08,30.4,23.5,15.2,64.5,26.6,113.36,8.24,121.6,64.56,64.48,129.04,64.48,8.08,72.56,112.87,8,120.87,0,8,8,64.5,8,72.5,112,8,120,64,8,72,64,8,72
790,6.69,180.81,106.188816990211,0.29,10.03,271.08,70.8277999114653,0.51,200.83,249.32,41.1,22.2,15.1,4,26.6,68,41.1,22.2,15,32,26.4,95.6,77.01,31.2,23.4,15.2,64.6,26.6,113.44,8.24,121.68,64.56,64.56,129.12,64.48,8.08,72.56,112.87,8,120.87,0,8,8,64.5,8,72.5,112,8,120,64,8,72,64,8,72
800,6.69,180.81,106.188816990211,0.29,10.03,271.08,70.8277999114653,0.51,200.75,230.25,41.1,22.2,15.1,4,26.6,68,41.1,22.2,15,32,26.4,95.6,83.39,31.7,23.5,15.5,64.5,26.6,115.52,8.24,123.76,64.56,64.48,129.04,64.4,8.08,72.48,112.87,8,120.87,0,8,8,64.5,8,72.5,112,8,120,64,8,72,64,8,72
810,6.69,180.81,106.188816990211,0.29,10.03,271.08,70.8277999114653,0.51,200.83,252.1,41.1,22.2,15.1,4,26.6,68,41.1,22.2,15,32,26.4,95.6,76.16,31.1,23.4,15.2,64.5,26.6,113.28,8.24,121.52,64.56,64.48,129.04,64.48,8.08,72.56,112.87,8,120.87,0,8,8,64.5,8,72.5,112,8,120,64,8,72,64,8,72
820,6.69,180.81,106.188816990211,0.29,10.03,271.08,70.8277999114653,0.51,200.83,254.16,41.1,22.2,15.1,4,26.6,68,41.1,22.2,15,32,26.4,95.6,75.54,30.3,23.5,15.2,64.5,26.6,113.28,8.24,121.52,64.56,64.48,129.04,64.48,8.08,72.56,112.87,8,120.87,0,8,8,64.5,8,72.5,112,8,120,64,8,72,64,8,72
830,6.69,180.81,106.188816990211,0.29,10.03,271.08,70.8277999114653,0.51,200.83,250.27,41.1,22.2,15.1,4,26.6,68,41.1,22.2,15,32,26.4,95.6,76.72,31.8,23.4,15.2,64.5,26.6,113.52,8.24,121.76,64.56,64.48,129.04,64.48,8.08,72.56,112.87,8,120.87,0,8,8,64.5,8,72.5,112,8,120,64,8,72,64,8,72
840,6.69,180.81,106.188816990211,0.29,10.03,271.08,70.8277999114653,0.51,200.83,250.15,41.1,22.2,15.1,4,26.6,68,41.1,22.2,15,32,26.4,95.6,76.75,30.5,23.5,15.2,64.5,26.6,113.28,8.24,121.52,64.56,64.48,129.04,64.48,8.08,72.56,112.75,8,120.75,0,8,8,64.5,8,72.5,112,8,120,64,8,72,64,8,72
850,6.69,180.81,106.188816990211,0.29,10.03,271.08,70.8277999114653,0.51,200.83,252.35,41.1,22.2,15.1,4,26.6,68,41.1,22.2,15,32,26.4,95.6,76.08,31.8,23.4,15.2,64.5,26.6,113.28,8.24,121.52,64.56,64.48,129.04,64.48,8.08,72.56,112.75,8,120.75,0,8,8,64.5,8,72.5,112,8,120,64,8,72,64,8,72
860,6.69,180.81,106.188816990211,0.29,10.03,271.08,70.8277999114653,0.51,200.83,252.35,41.1,22.2,15.1,4,26.6,68,41.1,22.2,15,32,26.4,95.6,76.09,30.5,23.4,15.2,64.5,26.6,113.28,8.24,121.52,64.56,64.48,129.04,64.48,8.08,72.56,112.75,8,120.75,0,8,8,64.5,8,72.5,112,8,120,64,8,72,64,8,72
870,6.69,180.81,106.188816990211,0.29,10.03,271.08,70.8277999114653,0.51,200.83,250.72,41.1,22.2,15.1,4,26.6,67.9,41.1,22.2,15,32,26.4,95.6,76.58,31.1,23.4,15.2,64.5,26.6,113.28,8.24,121.52,64.48,64.48,128.96,64.48,8.08,72.56,112.75,8,120.75,0,8,8,64.5,8,72.5,112,8,120,64,8,72,64,8,72
880,6.69,180.81,106.188816990211,0.29,10.03,271.08,70.8277999114653,0.51,200.75,245.38,41.1,22.2,15.1,4,26.6,67.9,41.1,22.2,15,32,26.4,95.6,78.25,30.7,23.4,15.2,64.5,26.6,113.68,8.24,121.92,64.56,64.4,128.96,64.4,8.08,72.48,112.75,8,120.75,0,8,8,64.5,8,72.5,112,8,120,64,8,72,64,8,72
890,6.7,181.08,106.030483764082,0.29,10.03,271.08,70.8277999114653,0.51,200.83,248.59,41.1,22.2,15.1,4,26.6,67.9,41.1,22.2,15,32,26.4,95.6,77.23,31.4,23.4,15.2,64.5,26.6,113.2,8.24,121.44,64.48,64.48,128.96,64.48,8.08,72.56,112.75,8,120.75,0,8,8,64.37,8,72.37,112,8,120,64,8,72,64,8,72
900,6.7,181.08,106.030483764082,0.29,10.03,271.08,70.8277999114653,0.51,200.75,250.21,41.1,22.2,15.1,4,26.6,67.9,41.1,22.2,15,32,26.4,95.6,76.73,30.4,23.4,15.2,64.5,26.6,113.44,8.24,121.68,64.48,64.4,128.88,64.48,8.08,72.56,112.75,8,120.75,0,8,8,64.37,8,72.37,112,8,120,64,8,72,64,8,72
910,6.7,181.08,106.030483764082,0.29,10.03,271.08,70.8277999114653,0.51,200.83,254.59,41.1,22.2,15.1,4,26.6,67.9,41.1,22.2,15,32,26.4,95.6,75.41,31,23.4,15.2,64.5,26.6,113.2,8.16,121.36,64.48,64.4,128.88,64.48,8.08,72.56,112.75,8,120.75,0,8,8,64.37,8,72.37,112,8,120,64,8,72,64,8,72
920,6.7,181.08,106.030483764082,0.29,10.03,271.08,70.8277999114653,0.51,200.83,252.12,41.1,22.2,15.1,4,26.6,67.9,41.1,22.2,15,32,26.4,95.6,76.15,30.5,23.4,15.2,64.4,26.6,113.28,8.16,121.44,64.48,64.4,128.88,64.48,8.08,72.56,112.75,8,120.75,0,8,8,64.37,8,72.37,112,8,120,64,8,72,64,8,72
930,6.7,181.08,106.030483764082,0.29,10.03,271.08,70.8277999114653,0.51,200.83,250.28,41.1,22.2,15.1,4,26.6,67.9,41.1,22.2,15,32,26.4,95.6,76.71,31.3,23.4,15.2,64.5,26.6,113.28,8.16,121.44,64.48,64.4,128.88,64.4,8.08,72.48,112.75,8,120.75,0,8,8,64.37,8,72.37,112,8,120,64,8,72,64,8,72
940,6.7,181.08,106.030483764082,0.29,10.03,271.08,70.8277999114653,0.51,200.75,254.69,41.1,22.2,15.1,4,26.6,67.9,41.1,22.2,15,32,26.4,95.6,75.39,30.2,23.4,15.2,64.4,26.6,113.2,8.16,121.36,64.48,64.4,128.88,64.4,8.08,72.48,112.75,8,120.75,0,8,8,64.37,8,72.37,112,8,120,64,8,72,64,8,72
950,6.7,181.08,106.030483764082,0.29,10.03,271.08,70.8277999114653,0.51,200.83,254,41.1,22.2,15.1,4,26.6,67.9,41.1,22.2,15,32,26.4,95.6,75.59,31,23.4,15.2,64.4,26.6,113.12,8.16,121.28,64.48,64.4,128.88,64.4,8.08,72.48,112.75,8,120.75,0,8,8,64.37,8,72.37,112,8,120,64,8,72,64,8,72
960,6.7,181.08,106.030483764082,0.29,10.03,271.08,70.8277999114653,0.51,200.83,233.66,41.1,22.2,15.1,4,26.6,67.9,41.1,22.2,15,32,26.4,95.6,82.17,32.4,23.4,15.4,64.6,26.5,114.72,8.24,122.96,64.64,64.48,129.12,64.16,8.08,72.24,112.75,8,120.75,0,8,8,64.37,8,72.37,112,8,120,64,8,72,64,8,72
970,6.7,181.08,106.030483764082,0.29,10.03,271.08,70.8277999114653,0.51,200.75,252.44,41.1,22.2,15.1,4,26.6,67.9,41.1,22.2,15,32,26.4,95.6,76.06,31.2,23.3,15.2,64.4,26.6,113.12,8.16,121.28,64.48,64.4,128.88,64.4,8.08,72.48,112.75,8,120.75,0,8,8,64.37,8,72.37,112,8,120,64,8,72,64,8,72
980,6.7,181.08,106.030483764082,0.29,10.03,271.08,70.8277999114653,0.51,200.83,254.78,41.1,22.2,15.1,4,26.6,67.9,41.1,22.2,15,32,26.4,95.6,75.36,30.3,23.4,15.1,64.4,26.6,112.96,8.16,121.12,64.48,64.32,128.8,64.4,8.08,72.48,112.75,8,120.75,0,8,8,64.37,8,72.37,112,8,120,64,8,72,64,8,72
990,6.7,181.08,106.030483764082,0.29,10.03,271.08,70.8277999114653,0.51,200.75,251.58,41.1,22.2,15.1,4,26.6,67.9,41.1,22.2,15,32,26.4,95.6,76.32,31.1,23.3,15.2,64.4,26.6,113.28,8.16,121.44,64.48,64.4,128.88,64.4,8.08,72.48,112.62,8,120.62,0,8,8,64.37,8,72.37,112,8,120,64,8,72,64,8,72
1000,6.7,181.08,106.030483764082,0.29,10.03,271.08,70.8277999114653,0.51,200.75,251.13,41.1,22.2,15.1,4,26.6,67.9,41.1,22.2,15,32,26.4,95.6,76.46,30.4,23.4,15.2,64.4,26.6,113.28,8.16,121.44,64.48,64.32,128.8,64.4,8.08,72.48,112.62,8,120.62,0,8,8,64.37,8,72.37,112,8,120,64,8,72,64,8,72
1010,6.7,181.08,106.030483764082,0.29,10.03,271.08,70.8277999114653,0.51,200.75,255.19,41.1,22.2,15.1,4,26.6,67.9,41.1,22.2,15,32,26.4,95.6,75.24,31.3,23.3,15.2,64.4,26.6,113.28,8.16,121.44,64.48,64.4,128.88,64.4,8.08,72.48,112.62,8,120.62,0,8,8,64.37,8,72.37,112,8,120,64,8,72,64,8,72
1020,6.7,181.08,106.030483764082,0.29,10.03,271.08,70.8277999114653,0.51,200.83,243.58,41.1,22.2,15.1,4,26.6,67.9,41.1,22.2,15,32,26.4,95.6,78.83,32.2,23.4,15.5,65.8,25.6,116,8.24,124.24,65.84,65.76,131.6,61.76,8.08,69.84,112.62,8,120.62,0,8,8,64.37,8,72.37,112,8,120,64,8,72,64,8,72

